The Beauty of Anisotropic Mesh Refinement: Omnitrees for Efficient Dyadic Discretizations

Structured adaptive mesh refinement (AMR), commonly implemented via quadtrees and octrees, underpins a wide range of applications including databases, computer graphics, physics simulations, and machine learning. However, octrees enforce isotropic refinement in regions of interest, which can be especially inefficient for problems that are intrinsically anisotropic--much resolution is spent where little information is gained. This paper presents omnitrees as an anisotropic generalization of octrees and related data structures. Omnitrees allow to refine only the locally most important dimensions, providing tree structures that are less deep than bintrees and less wide than octrees. As a result, the convergence of the AMR schemes can be increased by up to a factor of the dimensionality d for very anisotropic problems, quickly offsetting their modest increase in storage overhead. We validate this finding on the problem of binary shape representation across 4,166 three-dimensional objects: Omnitrees increase the mean convergence rate by 1.5x, require less storage to achieve equivalent error bounds, and maximize the information density of the stored function faster than octrees. These advantages are projected to be even stronger for higher-dimensional problems. We provide a first validation by introducing a time-dependent rotation to create four-dimensional representations, and discuss the properties of their 4-d octree and omnitree approximations. Overall, omnitree discretizations can make existing AMR approaches more efficient, and open up new possibilities for high-dimensional applications.

==> data/f25/l1_errors_s512.csv <==
thingi_file_id,tree,allowed_tree_boxes,num_sobol_samples,num_occupancy_samples,num_error_samples,num_boxes,num_boxes_occupied,num_tree_nodes,tree_number_of_1s,l1error
25,octree,16,512,4096,262144,22,0,25,9,0.00568389892578125
25,omnitree_1,16,512,4096,262144,16,3,31,15,0.004314422607421875
25,octree,32,512,4096,262144,36,0,41,15,0.005664825439453125
25,omnitree_1,32,512,4096,262144,32,8,63,31,0.003101348876953125
25,octree,64,512,4096,262144,64,0,73,27,0.005321502685546875
25,omnitree_1,64,512,4096,262144,64,28,125,62,0.002353668212890625
25,octree,128,512,4096,262144,134,8,153,57,0.005268096923828125
25,omnitree_1,128,512,4096,262144,128,49,249,124,0.001918792724609375
25,octree,256,512,4096,262144,260,38,297,111,0.0048828125
25,omnitree_1,256,512,4096,262144,256,106,495,247,0.001644134521484375
25,octree,512,512,4096,262144,512,129,585,219,0.003154754638671875
25,omnitree_1,512,512,4096,262144,512,216,973,486,0.0012969970703125
25,octree,1024,512,4096,262144,1030,223,1177,441,0.00263214111328125
25,omnitree_1,1024,512,4096,262144,1024,423,1941,970,0.001110076904296875
25,octree,2048,512,4096,262144,2052,737,2345,879,0.002094268798828125
25,omnitree_1,2048,512,4096,262144,2048,891,3853,1926,0.000942230224609375
25,octree,4096,512,4096,262144,4096,1094,4681,1755,0.00189971923828125
25,omnitree_1,4096,512,4096,262144,4096,1873,7619,3807,0.0009307861328125
25,octree,8192,512,4096,262144,8198,2925,9369,3513,0.001514434814453125
25,omnitree_1,8192,512,4096,262144,8192,3816,15053,7517,0.0007171630859375
25,octree,16384,512,4096,262144,16388,5807,18729,7023,0.00128173828125
25,omnitree_1,16384,512,4096,262144,16384,7961,29797,14876,0.00063323974609375
25,octree,32768,512,4096,262144,32768,13279,37449,14043,0.001125335693359375
25,omnitree_1,32768,512,4096,262144,32768,16194,59285,29584,0.000469207763671875
25,octree,65536,512,4096,262144,65542,28095,74905,28089,0.000843048095703125
25,omnitree_1,65536,512,4096,262144,65536,32698,117705,58704,0.000518798828125
25,octree,131072,512,4096,262144,131076,57556,149801,56175,0.00074005126953125
25,omnitree_1,131072,512,4096,262144,131072,65592,234687,117027,0.00042724609375
25,octree,262144,512,4096,262144,262144,118656,299593,112347,0.00057220458984375
25,omnitree_1,262144,512,4096,262144,262144,132063,466865,232734,0.00035858154296875


==> data/l1_error_octree_s512.csv <==
allowed_tree_boxes,mean,std,count,median,q25,q75,min,max,mean_occupancy_ratio_diff_half,std_occupancy_ratio_diff_half,median_occupancy_ratio_diff_half,mean_shannon_information_function,std_shannon_information_function,median_shannon_information_function,mean_total_storage_size,std_total_storage_size,median_total_storage_size
16,0.0735208453665086,0.07949534698970996,4166,0.04233932495117185,0.016981124877929653,0.1058826446533203,0.0,0.4527320861816406,0.45266879064286647,0.09731572062372956,0.5,0.1616666744464007,0.30028681717797256,0.0,46.906385021603455,2.0240742053041205,47.0
32,0.06786989696427596,0.0690578295846363,4166,0.0421104431152343,0.016894340515136698,0.09943962097167963,0.0,0.4149703979492187,0.44749826638928897,0.10661995771152459,0.5,0.17228320240769904,0.3137398387362901,0.0,76.84157465194431,3.412266526812935,77.0
64,0.060820840953693174,0.0577152006884768,4166,0.03997802734374995,0.01671791076660155,0.09272289276123044,0.0,0.3744430541992187,0.437012421987518,0.1044046616611038,0.5,0.22370011540309906,0.31870626965844046,0.0,136.71195391262603,6.195191271041617,137.0
128,0.04980107058828627,0.046036719911384145,4166,0.0352725982666015,0.0162858963012695,0.07039546966552729,0.0,0.3265190124511719,0.3731199977070958,0.14612623305304084,0.44029850746268656,0.3960951040532379,0.387177497524329,0.3262588146294927,286.3518963034085,13.360367830865998,287.0
256,0.04153606563134082,0.037580302073556365,4166,0.0299911499023437,0.013462066650390625,0.058805465698242125,0.0,0.3042564392089844,0.33419347095535284,0.14353324258902328,0.34615384615384615,0.5212368464301046,0.36234097759100947,0.6193821946787638,555.703792606817,26.501491407790063,557.0
512,0.03357211409196561,0.031897108775316076,4166,0.02326583862304685,0.0114212036132812,0.04525661468505857,0.0,0.3041267395019531,0.2708936929908785,0.14750198500404493,0.25,0.6638070780434261,0.3424447822569074,0.8112781244591328,1094.3499759961594,53.02051458054674,1097.0
1024,0.026126168407159953,0.024562328327846716,4166,0.019195556640625,0.0084772109985351,0.0355939865112304,0.0,0.279815673828125,0.2232474166740465,0.13726479662874866,0.20339805825242718,0.7662685829503787,0.28310554871821675,0.8770965744668511,2201.419107057129,109.2041979051851,2207.0
2048,0.020566912837401603,0.02111496347306505,4166,0.01347351074218745,0.0066614151000976,0.027249336242675774,0.0,0.2597389221191406,0.17203953568243432,0.1233577355321324,0.14473684210526316,0.8505861040780113,0.23197295295217754,0.9386808697586007,4385.636581853097,221.2340461810926,4397.0
4096,0.015299635441670628,0.01639652389515629,4166,0.0107460021972656,0.0046043395996093,0.019744873046875,0.0,0.2169761657714843,0.1371948793056889,0.10710340372451739,0.1116943359375,0.9021270806058471,0.1750374053516418,0.9636973795938537,8754.071531445032,445.8501389285695,8777.0
8192,0.011688350543801814,0.013227137962874764,4166,0.007268905639648399,0.0035972595214843,0.0151252746582031,0.0,0.1737747192382812,0.10767603236132321,0.09137470719979197,0.08526469870700171,0.9365906040432211,0.13583934354229366,0.978920144650744,17520.862217954873,896.8930173063796,17567.0


==> data/l1_error_omnitree_1_s512.csv <==
allowed_tree_boxes,mean,std,count,median,q25,q75,min,max,mean_occupancy_ratio_diff_half,std_occupancy_ratio_diff_half,median_occupancy_ratio_diff_half,mean_shannon_information_function,std_shannon_information_function,median_shannon_information_function,mean_total_storage_size,std_total_storage_size,median_total_storage_size
16,0.0528809331783124,0.05690862048088779,4166,0.0312747955322265,0.012626647949218726,0.07520675659179688,0.0,0.3947410583496094,0.30367858857417185,0.14526918601612152,0.3125,0.6010545264249654,0.3326941490265937,0.6962122601251458,107.38670187229957,6.164180759668654,109.0
32,0.04140522774171207,0.04550130591954003,4166,0.02407264709472655,0.0091705322265625,0.0588893890380859,0.0,0.3324508666992187,0.22644426248296345,0.133875156134622,0.21875,0.7690556378196005,0.2583402798681972,0.8571484374283715,214.9589534325492,13.963457548456779,221.0
64,0.03108813358623704,0.03505543570177354,4166,0.018014907836914,0.006478309631347625,0.043636322021484375,0.0,0.2959251403808594,0.16619837314066868,0.11717672172653215,0.140625,0.8669584929261408,0.18976835480244655,0.9421631690835511,428.7107537205953,29.22558064096451,439.0
128,0.022556603441316197,0.02622454607545741,4166,0.01296615600585935,0.004513740539550726,0.031431198120117146,0.0,0.2852668762207031,0.12563375780221453,0.10210689082477852,0.1015625,0.9171456473233985,0.14681824133135418,0.9700292494214555,858.1529044647143,57.093259147306114,869.0
256,0.01585438270953427,0.019610184728362127,4166,0.0088310241699218,0.0028314590454101,0.021660804748535125,0.0,0.2598037719726562,0.09611653504657364,0.08717257474784883,0.0703125,0.9474398107062697,0.11358605790992272,0.985687679358613,1715.1519443110897,112.82272299208887,1729.0
512,0.010794939470588696,0.014355203276616322,4166,0.00563049316406245,0.001644134521484325,0.014571189880371076,0.0,0.2296905517578125,0.07381124745055828,0.07403120545976528,0.05078125,0.966185817341427,0.08850745444163428,0.9925464978639333,3423.420787325972,223.71075979481972,3449.0
1024,0.007185157193510301,0.01068147246878287,4166,0.00340461730957025,0.0009346008300781,0.0092115402221679,0.0,0.2005157470703125,0.05800035833329951,0.061403775244916976,0.0400390625,0.9780315717592917,0.06989309493432462,0.9953693982349474,6824.867738838214,442.5836982105785,6871.0
2048,0.004749870391860318,0.008208529217860748,4166,0.002044677734375,0.0005340576171875,0.0057744979858397995,0.0,0.1660995483398437,0.04611787119785784,0.05076232896174411,0.031494140625,0.985466203711844,0.05841897062576002,0.9971359685450083,13580.316130580894,877.6631821957664,13643.0
4096,0.003116380578900403,0.006084615961396835,4166,0.0012149810791015,0.0003089904785156,0.0035505294799804002,0.0,0.1407546997070312,0.037312985853702775,0.04422940199884061,0.02490234375,0.9894851715773665,0.05520007186447939,0.9982099520338839,26984.696351416227,1732.7542831384326,27079.0
8192,0.002066243684927056,0.004474233907786212,4166,0.0007171630859375,0.00018310546875,0.002257347106933575,0.0,0.1235847473144531,0.030762504182885442,0.04031456076053917,0.019775390625,0.9917325288353693,0.055226923395838956,0.998871327463183,53546.19227076332,3414.274861520365,53693.0


==> data/special/l1_errors_s512.csv <==
thingi_file_id,tree,allowed_tree_boxes,num_sobol_samples,num_occupancy_samples,num_error_samples,num_boxes,num_boxes_occupied,num_tree_nodes,tree_number_of_1s,l1error
187279,omnitree_1,16,512,4096,262144,1,1,1,0,0.0
187279,octree,16,512,4096,262144,1,1,1,0,0.0
99905,octree,16,512,4096,262144,22,6,25,9,0.3000907897949219
2,octree,16,512,4096,262144,22,0,25,9,0.016590118408203125
1,octree,16,512,4096,262144,22,14,25,9,0.3972892761230469
0,octree,16,512,4096,262144,22,8,25,9,0.06316375732421875
2,omnitree_1,16,512,4096,262144,16,1,29,14,0.0152435302734375
100349,octree,16,512,4096,262144,22,2,25,9,0.098114013671875
0,omnitree_1,16,512,4096,262144,16,5,29,14,0.051776885986328125
1,omnitree_1,16,512,4096,262144,16,12,27,13,0.30113983154296875
99905,omnitree_1,16,512,4096,262144,16,10,27,13,0.27242279052734375
187279,octree,32,512,4096,262144,1,1,1,0,0.0
100349,omnitree_1,16,512,4096,262144,16,4,31,15,0.07767105102539062
187279,omnitree_1,32,512,4096,262144,1,1,1,0,0.0
53750,octree,16,512,4096,262144,22,0,25,9,0.305633544921875
53750,omnitree_1,16,512,4096,262144,16,1,31,15,0.3020057678222656
187279,octree,64,512,4096,262144,1,1,1,0,0.0
187279,omnitree_1,64,512,4096,262144,1,1,1,0,0.0
2,octree,32,512,4096,262144,36,2,41,15,0.014568328857421875
99905,octree,32,512,4096,262144,36,12,41,15,0.2680625915527344
1,octree,32,512,4096,262144,36,20,41,15,0.31655120849609375
0,octree,32,512,4096,262144,36,10,41,15,0.041728973388671875
2,omnitree_1,32,512,4096,262144,32,4,57,28,0.013545989990234375
100349,octree,32,512,4096,262144,36,4,41,15,0.07832717895507812
0,omnitree_1,32,512,4096,262144,32,11,53,26,0.0379486083984375
1,omnitree_1,32,512,4096,262144,32,19,57,28,0.22768783569335938
187279,omnitree_1,128,512,4096,262144,1,1,1,0,0.0
187279,octree,128,512,4096,262144,1,1,1,0,0.0
100349,omnitree_1,32,512,4096,262144,32,13,63,31,0.055538177490234375
53750,octree,32,512,4096,262144,36,0,41,15,0.3019523620605469
99905,omnitree_1,32,512,4096,262144,32,20,55,27,0.2083892822265625
53750,omnitree_1,32,512,4096,262144,32,4,63,31,0.3002433776855469
187279,octree,256,512,4096,262144,1,1,1,0,3.814697265625e-06
2,octree,64,512,4096,262144,64,6,73,27,0.0130462646484375
187279,omnitree_1,256,512,4096,262144,1,1,1,0,0.0
99905,octree,64,512,4096,262144,64,24,73,27,0.20561599731445312
1,octree,64,512,4096,262144,64,32,73,27,0.1572723388671875
100349,octree,64,512,4096,262144,64,12,73,27,0.06735610961914062
0,octree,64,512,4096,262144,64,29,73,27,0.036968231201171875
2,omnitree_1,64,512,4096,262144,64,16,121,60,0.01020050048828125
187279,octree,512,512,4096,262144,1,1,1,0,0.0
187279,omnitree_1,512,512,4096,262144,1,1,1,0,0.0
1,omnitree_1,64,512,4096,262144,64,43,113,56,0.15715408325195312
0,omnitree_1,64,512,4096,262144,64,25,117,58,0.02469635009765625
53750,octree,64,512,4096,262144,64,0,73,27,0.3024330139160156
100349,omnitree_1,64,512,4096,262144,64,26,127,63,0.035442352294921875
99905,omnitree_1,64,512,4096,262144,64,28,107,53,0.13507461547851562
187279,octree,1024,512,4096,262144,1,1,1,0,0.0
187279,omnitree_1,1024,512,4096,262144,1,1,1,0,0.0
2,octree,128,512,4096,262144,134,28,153,57,0.011020660400390625
53750,omnitree_1,64,512,4096,262144,64,12,127,63,0.29851531982421875
187279,octree,2048,512,4096,262144,1,1,1,0,3.814697265625e-06
187279,omnitree_1,2048,512,4096,262144,1,1,1,0,0.0
99905,octree,128,512,4096,262144,134,60,153,57,0.17760848999023438
1,octree,128,512,4096,262144,134,52,153,57,0.135223388671875
100349,octree,128,512,4096,262144,134,41,153,57,0.04630279541015625
187279,octree,4096,512,4096,262144,1,1,1,0,0.0
0,octree,128,512,4096,262144,134,54,153,57,0.02346038818359375
187279,omnitree_1,4096,512,4096,262144,1,1,1,0,0.0
2,omnitree_1,128,512,4096,262144,128,42,245,122,0.007518768310546875
187279,octree,8192,512,4096,262144,1,1,1,0,0.0
187279,omnitree_1,8192,512,4096,262144,1,1,1,0,0.0
53750,octree,128,512,4096,262144,134,0,153,57,0.3047943115234375
1,omnitree_1,128,512,4096,262144,128,72,227,113,0.10839462280273438
99905,omnitree_1,128,512,4096,262144,128,64,215,107,0.10520172119140625
0,omnitree_1,128,512,4096,262144,128,54,213,106,0.018642425537109375
100349,omnitree_1,128,512,4096,262144,128,52,249,124,0.02214813232421875
187279,octree,16384,512,4096,262144,1,1,1,0,0.0
187279,omnitree_1,16384,512,4096,262144,1,1,1,0,0.0
187279,octree,32768,512,4096,262144,1,1,1,0,0.0
2,octree,256,512,4096,262144,260,58,297,111,0.008056640625
187279,omnitree_1,32768,512,4096,262144,1,1,1,0,0.0
1,octree,256,512,4096,262144,260,104,297,111,0.09996795654296875
99905,octree,256,512,4096,262144,260,116,297,111,0.15349578857421875
53750,omnitree_1,128,512,4096,262144,128,28,255,127,0.280181884765625
100349,octree,256,512,4096,262144,260,81,297,111,0.040592193603515625
0,octree,256,512,4096,262144,260,122,297,111,0.018360137939453125
53750,octree,256,512,4096,262144,260,0,297,111,0.3012886047363281
2,omnitree_1,256,512,4096,262144,256,101,479,239,0.005519866943359375
1,omnitree_1,256,512,4096,262144,256,132,481,240,0.057758331298828125
99905,omnitree_1,256,512,4096,262144,256,119,471,235,0.09328460693359375
100349,omnitree_1,256,512,4096,262144,256,115,485,242,0.016208648681640625
0,omnitree_1,256,512,4096,262144,256,113,467,233,0.01262664794921875
2,octree,512,512,4096,262144,512,114,585,219,0.007007598876953125
1,octree,512,512,4096,262144,512,272,585,219,0.08286285400390625
99905,octree,512,512,4096,262144,512,156,585,219,0.14449310302734375
53750,omnitree_1,256,512,4096,262144,256,80,509,254,0.2575416564941406
100349,octree,512,512,4096,262144,512,204,585,219,0.0247650146484375
53750,octree,512,512,4096,262144,512,0,585,219,0.30303955078125
0,octree,512,512,4096,262144,512,233,585,219,0.012226104736328125
2,omnitree_1,512,512,4096,262144,512,208,957,478,0.003704071044921875
1,omnitree_1,512,512,4096,262144,512,275,945,472,0.044803619384765625
99905,omnitree_1,512,512,4096,262144,512,248,937,468,0.07149124145507812
100349,omnitree_1,512,512,4096,262144,512,226,969,484,0.01142120361328125
2,octree,1024,512,4096,262144,1030,369,1177,441,0.003814697265625
0,omnitree_1,512,512,4096,262144,512,231,849,423,0.009136199951171875
1,octree,1024,512,4096,262144,1030,578,1177,441,0.053070068359375
99905,octree,1024,512,4096,262144,1030,432,1177,441,0.09232330322265625
53750,omnitree_1,512,512,4096,262144,512,226,1007,503,0.23513412475585938
100349,octree,1024,512,4096,262144,1030,379,1177,441,0.02045440673828125
53750,octree,1024,512,4096,262144,1030,203,1177,441,0.2788124084472656
0,octree,1024,512,4096,262144,1030,502,1177,441,0.00894927978515625
2,omnitree_1,1024,512,4096,262144,1024,413,1885,942,0.002445220947265625
1,omnitree_1,1024,512,4096,262144,1024,488,1903,951,0.028255462646484375
99905,omnitree_1,1024,512,4096,262144,1024,528,1841,917,0.047351837158203125
100349,omnitree_1,1024,512,4096,262144,1024,470,1917,958,0.0082855224609375
2,octree,2048,512,4096,262144,2052,689,2345,879,0.003582000732421875
1,octree,2048,512,4096,262144,2052,1087,2345,879,0.046634674072265625
99905,octree,2048,512,4096,262144,2052,814,2345,879,0.062107086181640625
53750,omnitree_1,1024,512,4096,262144,1024,469,2011,1005,0.20703125
0,omnitree_1,1024,512,4096,262144,1024,479,1871,934,0.006092071533203125
100349,octree,2048,512,4096,262144,2052,870,2345,879,0.012622833251953125
53750,octree,2048,512,4096,262144,2052,461,2345,879,0.26019287109375
0,octree,2048,512,4096,262144,2052,978,2345,879,0.0063018798828125
1,omnitree_1,2048,512,4096,262144,2048,1020,3689,1844,0.020572662353515625
2,omnitree_1,2048,512,4096,262144,2048,878,3755,1877,0.00151824951171875
99905,omnitree_1,2048,512,4096,262144,2048,1020,3755,1864,0.03414154052734375
100349,omnitree_1,2048,512,4096,262144,2048,972,3823,1911,0.005374908447265625
2,octree,4096,512,4096,262144,4096,1467,4681,1755,0.001983642578125
1,octree,4096,512,4096,262144,4096,2184,4681,1755,0.028232574462890625
53750,omnitree_1,2048,512,4096,262144,2048,1026,4015,2007,0.16791915893554688
99905,octree,4096,512,4096,262144,4096,1817,4681,1755,0.045398712158203125
0,omnitree_1,2048,512,4096,262144,2048,1005,3407,1701,0.00469970703125
100349,octree,4096,512,4096,262144,4096,1735,4681,1755,0.01055908203125
53750,octree,4096,512,4096,262144,4096,862,4681,1755,0.21859359741210938
0,octree,4096,512,4096,262144,4096,2025,4681,1755,0.00458526611328125
1,omnitree_1,4096,512,4096,262144,4096,2113,7405,3702,0.0134735107421875
2,omnitree_1,4096,512,4096,262144,4096,1940,7431,3712,0.001117706298828125
100349,omnitree_1,4096,512,4096,262144,4096,1978,7567,3782,0.0039520263671875
99905,omnitree_1,4096,512,4096,262144,4096,2061,7459,3714,0.023601531982421875
2,octree,8192,512,4096,262144,8198,3377,9369,3513,0.0016326904296875
53750,omnitree_1,4096,512,4096,262144,4096,2038,8039,4019,0.122833251953125
1,octree,8192,512,4096,262144,8198,4177,9369,3513,0.022342681884765625
99905,octree,8192,512,4096,262144,8198,4031,9369,3513,0.029819488525390625
0,omnitree_1,4096,512,4096,262144,4096,1981,7485,3740,0.0031280517578125
100349,octree,8192,512,4096,262144,8198,3690,9369,3513,0.006500244140625
53750,octree,8192,512,4096,262144,8198,2667,9369,3513,0.17340850830078125
0,octree,8192,512,4096,262144,8198,4006,9369,3513,0.002925872802734375
1,omnitree_1,8192,512,4096,262144,8192,4129,14559,7275,0.009632110595703125
2,omnitree_1,8192,512,4096,262144,8192,4033,14759,7373,0.00079345703125
100349,omnitree_1,8192,512,4096,262144,8192,4023,14953,7473,0.0030975341796875
99905,omnitree_1,8192,512,4096,262144,8192,4029,14825,7396,0.01634979248046875
2,octree,16384,512,4096,262144,16388,7053,18729,7023,0.001064300537109375
53750,omnitree_1,8192,512,4096,262144,8192,4254,16173,8086,0.08210372924804688
1,octree,16384,512,4096,262144,16388,7820,18729,7023,0.014179229736328125
0,omnitree_1,8192,512,4096,262144,8192,4069,13609,6798,0.002414703369140625
99905,octree,16384,512,4096,262144,16388,7967,18729,7023,0.022609710693359375
100349,octree,16384,512,4096,262144,16388,7560,18729,7023,0.00525665283203125
53750,octree,16384,512,4096,262144,16388,6017,18729,7023,0.13294601440429688
0,octree,16384,512,4096,262144,16388,8146,18729,7023,0.002288818359375
1,omnitree_1,16384,512,4096,262144,16384,8348,29149,14544,0.006954193115234375
2,omnitree_1,16384,512,4096,262144,16384,8051,29613,14793,0.000659942626953125
100349,omnitree_1,16384,512,4096,262144,16384,8146,29685,14835,0.002033233642578125
99905,omnitree_1,16384,512,4096,262144,16384,8319,29253,14604,0.01110076904296875
53750,omnitree_1,16384,512,4096,262144,16384,8836,32481,16240,0.051784515380859375
2,octree,32768,512,4096,262144,32768,15293,37449,14043,0.000743865966796875
1,octree,32768,512,4096,262144,32768,16460,37449,14043,0.0115509033203125
0,omnitree_1,16384,512,4096,262144,16384,8069,29937,14961,0.001590728759765625
99905,octree,32768,512,4096,262144,32768,16426,37449,14043,0.01615142822265625
100349,octree,32768,512,4096,262144,32768,15629,37449,14043,0.0032501220703125
53750,octree,32768,512,4096,262144,32768,8619,37449,14043,0.11946868896484375
0,octree,32768,512,4096,262144,32768,16201,37449,14043,0.001445770263671875
1,omnitree_1,32768,512,4096,262144,32768,16085,57975,28934,0.00489044189453125
2,omnitree_1,32768,512,4096,262144,32768,16187,58439,29185,0.000431060791015625
100349,omnitree_1,32768,512,4096,262144,32768,16279,59003,29478,0.0014495849609375
99905,omnitree_1,32768,512,4096,262144,32768,16641,58613,29271,0.007755279541015625
53750,omnitree_1,32768,512,4096,262144,32768,18202,65175,32587,0.031597137451171875
0,omnitree_1,32768,512,4096,262144,32768,16460,54397,27166,0.0011444091796875
187279,octree,16,512,4096,262144,1,1,1,0,0.0
187279,omnitree_1,16,512,4096,262144,1,1,1,0,0.0
99905,octree,16,512,4096,262144,22,6,25,9,0.3007392883300781
2,octree,16,512,4096,262144,22,0,25,9,0.017177581787109375
1,octree,16,512,4096,262144,22,14,25,9,0.395904541015625
100349,octree,16,512,4096,262144,22,2,25,9,0.09968948364257812
2,omnitree_1,16,512,4096,262144,16,1,29,14,0.01589202880859375
1,omnitree_1,16,512,4096,262144,16,11,27,13,0.3008689880371094
0,omnitree_1,16,512,4096,262144,16,5,29,14,0.05284881591796875
0,octree,16,512,4096,262144,22,8,25,9,0.06278228759765625
99905,omnitree_1,16,512,4096,262144,16,8,31,15,0.21787261962890625
100349,omnitree_1,16,512,4096,262144,16,4,31,15,0.07829666137695312
187279,octree,32,512,4096,262144,1,1,1,0,0.0
53750,octree,16,512,4096,262144,22,0,25,9,0.3036460876464844
53750,omnitree_1,16,512,4096,262144,16,0,31,15,0.3022193908691406
187279,omnitree_1,32,512,4096,262144,1,1,1,0,0.0
187279,octree,64,512,4096,262144,1,1,1,0,0.0
99905,octree,32,512,4096,262144,36,12,41,15,0.2699394226074219
2,octree,32,512,4096,262144,36,2,41,15,0.01454925537109375
1,octree,32,512,4096,262144,36,20,41,15,0.3168296813964844
187279,omnitree_1,64,512,4096,262144,1,1,1,0,0.0
100349,octree,32,512,4096,262144,36,4,41,15,0.07839202880859375
2,omnitree_1,32,512,4096,262144,32,6,57,28,0.012973785400390625
0,octree,32,512,4096,262144,36,10,41,15,0.041576385498046875
1,omnitree_1,32,512,4096,262144,32,17,57,28,0.23279190063476562
0,omnitree_1,32,512,4096,262144,32,12,53,26,0.038036346435546875
100349,omnitree_1,32,512,4096,262144,32,14,63,31,0.0559844970703125
99905,omnitree_1,32,512,4096,262144,32,20,57,28,0.21572494506835938
187279,octree,128,512,4096,262144,1,1,1,0,0.0
53750,octree,32,512,4096,262144,36,0,41,15,0.3034629821777344
187279,omnitree_1,128,512,4096,262144,1,1,1,0,0.0
53750,omnitree_1,32,512,4096,262144,32,2,63,31,0.3025398254394531
187279,octree,256,512,4096,262144,1,1,1,0,0.0
2,octree,64,512,4096,262144,64,6,73,27,0.01332855224609375
99905,octree,64,512,4096,262144,64,24,73,27,0.205047607421875
1,octree,64,512,4096,262144,64,32,73,27,0.15787124633789062
187279,omnitree_1,256,512,4096,262144,1,1,1,0,0.0
100349,octree,64,512,4096,262144,64,12,73,27,0.06708526611328125
2,omnitree_1,64,512,4096,262144,64,18,119,59,0.010196685791015625
0,octree,64,512,4096,262144,64,29,73,27,0.03682708740234375
187279,octree,512,512,4096,262144,1,1,1,0,0.0
99905,omnitree_1,64,512,4096,262144,64,30,105,52,0.13868331909179688
1,omnitree_1,64,512,4096,262144,64,41,111,54,0.1558685302734375
187279,omnitree_1,512,512,4096,262144,1,1,1,0,0.0
53750,octree,64,512,4096,262144,64,0,73,27,0.30931854248046875
100349,omnitree_1,64,512,4096,262144,64,25,127,63,0.034862518310546875
0,omnitree_1,64,512,4096,262144,64,25,117,58,0.0243988037109375
187279,octree,1024,512,4096,262144,1,1,1,0,0.0
187279,omnitree_1,1024,512,4096,262144,1,1,1,0,0.0
2,octree,128,512,4096,262144,134,28,153,57,0.01120758056640625
187279,octree,2048,512,4096,262144,1,1,1,0,0.0
53750,omnitree_1,64,512,4096,262144,64,4,127,63,0.30286407470703125
99905,octree,128,512,4096,262144,134,60,153,57,0.17755126953125
1,octree,128,512,4096,262144,134,52,153,57,0.13448715209960938
100349,octree,128,512,4096,262144,134,41,153,57,0.046627044677734375
187279,omnitree_1,2048,512,4096,262144,1,1,1,0,0.0
187279,octree,4096,512,4096,262144,1,1,1,0,0.0
0,octree,128,512,4096,262144,134,54,153,57,0.0228729248046875
2,omnitree_1,128,512,4096,262144,128,45,245,122,0.00763702392578125
187279,omnitree_1,4096,512,4096,262144,1,1,1,0,0.0
53750,octree,128,512,4096,262144,134,0,153,57,0.3027458190917969
187279,octree,8192,512,4096,262144,1,1,1,0,0.0
99905,omnitree_1,128,512,4096,262144,128,64,215,107,0.10660934448242188
1,omnitree_1,128,512,4096,262144,128,71,231,114,0.10615921020507812
100349,omnitree_1,128,512,4096,262144,128,52,247,123,0.021877288818359375
187279,omnitree_1,8192,512,4096,262144,1,1,1,0,0.0
0,omnitree_1,128,512,4096,262144,128,55,213,106,0.018444061279296875
187279,octree,16384,512,4096,262144,1,1,1,0,0.0
187279,omnitree_1,16384,512,4096,262144,1,1,1,0,0.0
2,octree,256,512,4096,262144,260,57,297,111,0.008464813232421875
187279,octree,32768,512,4096,262144,1,1,1,0,0.0
1,octree,256,512,4096,262144,260,104,297,111,0.10148239135742188
99905,octree,256,512,4096,262144,260,114,297,111,0.15380096435546875
187279,omnitree_1,32768,512,4096,262144,1,1,1,0,0.0
53750,omnitree_1,128,512,4096,262144,128,25,255,127,0.2869987487792969
100349,octree,256,512,4096,262144,260,81,297,111,0.04026031494140625
53750,octree,256,512,4096,262144,260,0,297,111,0.2991447448730469
0,octree,256,512,4096,262144,260,122,297,111,0.01857757568359375
2,omnitree_1,256,512,4096,262144,256,99,479,239,0.00545501708984375
99905,omnitree_1,256,512,4096,262144,256,121,471,235,0.0950775146484375
1,omnitree_1,256,512,4096,262144,256,130,483,240,0.059467315673828125
100349,omnitree_1,256,512,4096,262144,256,113,483,241,0.0163116455078125
2,octree,512,512,4096,262144,512,114,585,219,0.00681304931640625
1,octree,512,512,4096,262144,512,272,585,219,0.08234405517578125
0,omnitree_1,256,512,4096,262144,256,116,469,234,0.012451171875
99905,octree,512,512,4096,262144,512,152,585,219,0.14388656616210938
53750,omnitree_1,256,512,4096,262144,256,70,507,253,0.2622642517089844
100349,octree,512,512,4096,262144,512,202,585,219,0.025257110595703125
53750,octree,512,512,4096,262144,512,0,585,219,0.303863525390625
0,octree,512,512,4096,262144,512,233,585,219,0.01210784912109375
2,omnitree_1,512,512,4096,262144,512,201,963,481,0.003875732421875
1,omnitree_1,512,512,4096,262144,512,273,945,471,0.04497528076171875
99905,omnitree_1,512,512,4096,262144,512,244,937,468,0.07130050659179688
100349,omnitree_1,512,512,4096,262144,512,228,965,482,0.012378692626953125
2,octree,1024,512,4096,262144,1030,370,1177,441,0.003993988037109375
99905,octree,1024,512,4096,262144,1030,432,1177,441,0.09331512451171875
1,octree,1024,512,4096,262144,1030,578,1177,441,0.053287506103515625
0,omnitree_1,512,512,4096,262144,512,240,853,426,0.009593963623046875
53750,omnitree_1,512,512,4096,262144,512,189,995,497,0.23637008666992188
100349,octree,1024,512,4096,262144,1030,380,1177,441,0.020111083984375
53750,octree,1024,512,4096,262144,1030,210,1177,441,0.27936553955078125
0,octree,1024,512,4096,262144,1030,502,1177,441,0.009464263916015625
2,omnitree_1,1024,512,4096,262144,1024,411,1877,937,0.002376556396484375
1,omnitree_1,1024,512,4096,262144,1024,490,1893,945,0.0296630859375
99905,omnitree_1,1024,512,4096,262144,1024,528,1837,915,0.04784393310546875
100349,omnitree_1,1024,512,4096,262144,1024,473,1915,957,0.0084075927734375
99905,octree,2048,512,4096,262144,2052,811,2345,879,0.061859130859375
2,octree,2048,512,4096,262144,2052,691,2345,879,0.003208160400390625
1,octree,2048,512,4096,262144,2052,1087,2345,879,0.046146392822265625
53750,omnitree_1,1024,512,4096,262144,1024,455,1971,985,0.20645523071289062
100349,octree,2048,512,4096,262144,2052,867,2345,879,0.01318359375
0,omnitree_1,1024,512,4096,262144,1024,487,1877,938,0.006313323974609375
53750,octree,2048,512,4096,262144,2052,467,2345,879,0.2576255798339844
0,octree,2048,512,4096,262144,2052,978,2345,879,0.006008148193359375
1,omnitree_1,2048,512,4096,262144,2048,1017,3687,1842,0.02024078369140625
2,omnitree_1,2048,512,4096,262144,2048,886,3739,1868,0.00165557861328125
99905,omnitree_1,2048,512,4096,262144,2048,1025,3739,1857,0.034168243408203125
100349,omnitree_1,2048,512,4096,262144,2048,981,3805,1902,0.005828857421875
1,octree,4096,512,4096,262144,4096,2184,4681,1755,0.02861785888671875
2,octree,4096,512,4096,262144,4096,1467,4681,1755,0.001888275146484375
99905,octree,4096,512,4096,262144,4096,1817,4681,1755,0.044933319091796875
53750,omnitree_1,2048,512,4096,262144,2048,1006,3967,1983,0.17507553100585938
0,omnitree_1,2048,512,4096,262144,2048,995,3409,1703,0.00487518310546875
100349,octree,4096,512,4096,262144,4096,1736,4681,1755,0.010532379150390625
53750,octree,4096,512,4096,262144,4096,862,4681,1755,0.2166290283203125
0,octree,4096,512,4096,262144,4096,2025,4681,1755,0.004505157470703125
2,omnitree_1,4096,512,4096,262144,4096,1933,7427,3712,0.001190185546875
1,omnitree_1,4096,512,4096,262144,4096,2113,7397,3697,0.013950347900390625
99905,omnitree_1,4096,512,4096,262144,4096,2067,7457,3715,0.02397918701171875
100349,omnitree_1,4096,512,4096,262144,4096,1962,7537,3767,0.00412750244140625
1,octree,8192,512,4096,262144,8198,4177,9369,3513,0.023029327392578125
2,octree,8192,512,4096,262144,8198,3375,9369,3513,0.001556396484375
53750,omnitree_1,4096,512,4096,262144,4096,2027,8015,4007,0.12923431396484375
99905,octree,8192,512,4096,262144,8198,4025,9369,3513,0.02985382080078125
100349,octree,8192,512,4096,262144,8198,3687,9369,3513,0.006595611572265625
0,omnitree_1,4096,512,4096,262144,4096,1997,7491,3744,0.003231048583984375
53750,octree,8192,512,4096,262144,8198,2665,9369,3513,0.17352676391601562
0,octree,8192,512,4096,262144,8198,4006,9369,3513,0.002986907958984375
2,omnitree_1,8192,512,4096,262144,8192,4045,14787,7388,0.000759124755859375
1,omnitree_1,8192,512,4096,262144,8192,4139,14567,7276,0.009490966796875
99905,omnitree_1,8192,512,4096,262144,8192,4031,14873,7419,0.0161895751953125
100349,omnitree_1,8192,512,4096,262144,8192,4027,14933,7464,0.00286102294921875
1,octree,16384,512,4096,262144,16388,7804,18729,7023,0.01416015625
2,octree,16384,512,4096,262144,16388,7051,18729,7023,0.0009765625
53750,omnitree_1,8192,512,4096,262144,8192,4167,16129,8064,0.084503173828125
99905,octree,16384,512,4096,262144,16388,7960,18729,7023,0.022548675537109375
0,omnitree_1,8192,512,4096,262144,8192,4093,13613,6801,0.00232696533203125
100349,octree,16384,512,4096,262144,16388,7568,18729,7023,0.00540924072265625
53750,octree,16384,512,4096,262144,16388,6020,18729,7023,0.13358688354492188
0,octree,16384,512,4096,262144,16388,8146,18729,7023,0.00213623046875
1,omnitree_1,16384,512,4096,262144,16384,8341,29149,14544,0.006855010986328125
2,omnitree_1,16384,512,4096,262144,16384,8020,29663,14818,0.000568389892578125
99905,omnitree_1,16384,512,4096,262144,16384,8326,29265,14609,0.011302947998046875
100349,omnitree_1,16384,512,4096,262144,16384,8159,29667,14826,0.00191497802734375
53750,omnitree_1,16384,512,4096,262144,16384,8719,32465,16232,0.0499114990234375
1,octree,32768,512,4096,262144,32768,16504,37449,14043,0.011669158935546875
2,octree,32768,512,4096,262144,32768,15293,37449,14043,0.000736236572265625
0,omnitree_1,16384,512,4096,262144,16384,8065,29937,14963,0.001529693603515625
99905,octree,32768,512,4096,262144,32768,16417,37449,14043,0.015827178955078125
100349,octree,32768,512,4096,262144,32768,15608,37449,14043,0.00324249267578125
53750,octree,32768,512,4096,262144,32768,8648,37449,14043,0.12291717529296875
0,octree,32768,512,4096,262144,32768,16201,37449,14043,0.001468658447265625
1,omnitree_1,32768,512,4096,262144,32768,16083,58003,28950,0.00499725341796875
2,omnitree_1,32768,512,4096,262144,32768,16210,58443,29194,0.000431060791015625
99905,omnitree_1,32768,512,4096,262144,32768,16622,58589,29257,0.00780487060546875
100349,omnitree_1,32768,512,4096,262144,32768,16304,58985,29473,0.001575469970703125
53750,omnitree_1,32768,512,4096,262144,32768,18018,65153,32576,0.0308685302734375
0,omnitree_1,32768,512,4096,262144,32768,16458,54435,27197,0.001194000244140625
187279,omnitree_1,16,512,4096,262144,1,1,1,0,0.0
187279,octree,16,512,4096,262144,1,1,1,0,0.0
2,octree,16,512,4096,262144,22,0,25,9,0.016231536865234375
2,omnitree_1,16,512,4096,262144,16,1,29,14,0.01580047607421875
100349,octree,16,512,4096,262144,22,2,25,9,0.09823989868164062
1,octree,16,512,4096,262144,22,14,25,9,0.3981781005859375
0,omnitree_1,16,512,4096,262144,16,5,29,14,0.051876068115234375
99905,octree,16,512,4096,262144,22,6,25,9,0.3002738952636719
0,octree,16,512,4096,262144,22,8,25,9,0.062255859375
100349,omnitree_1,16,512,4096,262144,16,4,31,15,0.07915878295898438
1,omnitree_1,16,512,4096,262144,16,11,29,14,0.30078887939453125
99905,omnitree_1,16,512,4096,262144,16,10,27,13,0.2723503112792969
53750,octree,16,512,4096,262144,22,0,25,9,0.3032188415527344
187279,octree,32,512,4096,262144,1,1,1,0,0.0
187279,omnitree_1,32,512,4096,262144,1,1,1,0,0.0
53750,omnitree_1,16,512,4096,262144,16,0,31,15,0.30517578125
187279,octree,64,512,4096,262144,1,1,1,0,0.0
187279,omnitree_1,64,512,4096,262144,1,1,1,0,0.0
2,octree,32,512,4096,262144,36,2,41,15,0.014301300048828125
99905,octree,32,512,4096,262144,36,12,41,15,0.2686424255371094
1,octree,32,512,4096,262144,36,20,41,15,0.31613922119140625
100349,octree,32,512,4096,262144,36,4,41,15,0.07851791381835938
2,omnitree_1,32,512,4096,262144,32,6,61,30,0.013378143310546875
0,octree,32,512,4096,262144,36,10,41,15,0.041339874267578125
0,omnitree_1,32,512,4096,262144,32,12,53,26,0.038387298583984375
100349,omnitree_1,32,512,4096,262144,32,13,63,31,0.055683135986328125
1,omnitree_1,32,512,4096,262144,32,18,57,28,0.22882080078125
99905,omnitree_1,32,512,4096,262144,32,20,55,27,0.2106170654296875
53750,octree,32,512,4096,262144,36,0,41,15,0.30390167236328125
187279,octree,128,512,4096,262144,1,1,1,0,0.0
187279,omnitree_1,128,512,4096,262144,1,1,1,0,0.0
53750,omnitree_1,32,512,4096,262144,32,0,63,31,0.3003120422363281
187279,octree,256,512,4096,262144,1,1,1,0,0.0
187279,omnitree_1,256,512,4096,262144,1,1,1,0,0.0
2,octree,64,512,4096,262144,64,6,73,27,0.013881683349609375
100349,octree,64,512,4096,262144,64,12,73,27,0.066436767578125
99905,octree,64,512,4096,262144,64,24,73,27,0.2047882080078125
1,octree,64,512,4096,262144,64,32,73,27,0.15720367431640625
0,octree,64,512,4096,262144,64,29,73,27,0.036937713623046875
187279,octree,512,512,4096,262144,1,1,1,0,0.0
2,omnitree_1,64,512,4096,262144,64,17,125,62,0.010471343994140625
187279,omnitree_1,512,512,4096,262144,1,1,1,0,0.0
1,omnitree_1,64,512,4096,262144,64,42,109,54,0.157440185546875
99905,omnitree_1,64,512,4096,262144,64,28,107,53,0.13690948486328125
53750,octree,64,512,4096,262144,64,0,73,27,0.30178070068359375
0,omnitree_1,64,512,4096,262144,64,25,117,58,0.024669647216796875
100349,omnitree_1,64,512,4096,262144,64,25,127,63,0.036464691162109375
187279,octree,1024,512,4096,262144,1,1,1,0,0.0
187279,omnitree_1,1024,512,4096,262144,1,1,1,0,0.0
2,octree,128,512,4096,262144,134,28,153,57,0.01080322265625
53750,omnitree_1,64,512,4096,262144,64,3,127,63,0.30361175537109375
187279,omnitree_1,2048,512,4096,262144,1,1,1,0,0.0
187279,octree,2048,512,4096,262144,1,1,1,0,0.0
1,octree,128,512,4096,262144,134,52,153,57,0.134002685546875
99905,octree,128,512,4096,262144,134,61,153,57,0.17575836181640625
100349,octree,128,512,4096,262144,134,41,153,57,0.0467987060546875
0,octree,128,512,4096,262144,134,54,153,57,0.02321624755859375
187279,omnitree_1,4096,512,4096,262144,1,1,1,0,0.0
187279,octree,4096,512,4096,262144,1,1,1,0,0.0
2,omnitree_1,128,512,4096,262144,128,44,251,125,0.007663726806640625
53750,octree,128,512,4096,262144,134,0,153,57,0.30196380615234375
1,omnitree_1,128,512,4096,262144,128,72,223,110,0.10528564453125
99905,omnitree_1,128,512,4096,262144,128,64,215,107,0.10672378540039062
187279,omnitree_1,8192,512,4096,262144,1,1,1,0,0.0
187279,octree,8192,512,4096,262144,1,1,1,0,0.0
100349,omnitree_1,128,512,4096,262144,128,51,249,124,0.02166748046875
0,omnitree_1,128,512,4096,262144,128,54,213,106,0.018741607666015625
187279,omnitree_1,16384,512,4096,262144,1,1,1,0,0.0
187279,octree,16384,512,4096,262144,1,1,1,0,0.0
2,octree,256,512,4096,262144,260,58,297,111,0.008548736572265625
187279,omnitree_1,32768,512,4096,262144,1,1,1,0,0.0
187279,octree,32768,512,4096,262144,1,1,1,0,0.0
1,octree,256,512,4096,262144,260,104,297,111,0.1010894775390625
99905,octree,256,512,4096,262144,260,116,297,111,0.15469741821289062
100349,octree,256,512,4096,262144,260,81,297,111,0.040485382080078125
53750,omnitree_1,128,512,4096,262144,128,26,255,127,0.2931251525878906
53750,octree,256,512,4096,262144,260,0,297,111,0.3024253845214844
0,octree,256,512,4096,262144,260,122,297,111,0.01818084716796875
2,omnitree_1,256,512,4096,262144,256,103,485,242,0.005382537841796875
1,omnitree_1,256,512,4096,262144,256,129,475,236,0.058979034423828125
99905,omnitree_1,256,512,4096,262144,256,118,471,235,0.09268951416015625
100349,omnitree_1,256,512,4096,262144,256,116,485,242,0.01616668701171875
2,octree,512,512,4096,262144,512,113,585,219,0.006977081298828125
0,omnitree_1,256,512,4096,262144,256,116,467,233,0.012393951416015625
1,octree,512,512,4096,262144,512,272,585,219,0.08319854736328125
99905,octree,512,512,4096,262144,512,160,585,219,0.14382171630859375
53750,omnitree_1,256,512,4096,262144,256,83,511,255,0.2669677734375
100349,octree,512,512,4096,262144,512,203,585,219,0.025264739990234375
53750,octree,512,512,4096,262144,512,0,585,219,0.3045921325683594
0,octree,512,512,4096,262144,512,233,585,219,0.01250457763671875
2,omnitree_1,512,512,4096,262144,512,200,973,486,0.00366973876953125
1,omnitree_1,512,512,4096,262144,512,272,933,465,0.0445404052734375
99905,omnitree_1,512,512,4096,262144,512,247,933,466,0.07112503051757812
100349,omnitree_1,512,512,4096,262144,512,235,975,487,0.01177978515625
0,omnitree_1,512,512,4096,262144,512,238,851,425,0.009746551513671875
2,octree,1024,512,4096,262144,1030,370,1177,441,0.00400543212890625
1,octree,1024,512,4096,262144,1030,578,1177,441,0.053417205810546875
99905,octree,1024,512,4096,262144,1030,432,1177,441,0.09252166748046875
100349,octree,1024,512,4096,262144,1030,380,1177,441,0.0202178955078125
53750,omnitree_1,512,512,4096,262144,512,215,1013,506,0.23012161254882812
53750,octree,1024,512,4096,262144,1030,202,1177,441,0.2785301208496094
0,octree,1024,512,4096,262144,1030,502,1177,441,0.009063720703125
2,omnitree_1,1024,512,4096,262144,1024,418,1893,946,0.002384185791015625
1,omnitree_1,1024,512,4096,262144,1024,493,1877,937,0.0287322998046875
99905,omnitree_1,1024,512,4096,262144,1024,526,1841,916,0.048160552978515625
100349,omnitree_1,1024,512,4096,262144,1024,467,1919,959,0.008068084716796875
1,octree,2048,512,4096,262144,2052,1087,2345,879,0.04616546630859375
2,octree,2048,512,4096,262144,2052,692,2345,879,0.0034942626953125
99905,octree,2048,512,4096,262144,2052,812,2345,879,0.061901092529296875
0,omnitree_1,1024,512,4096,262144,1024,478,1873,936,0.00616455078125
53750,omnitree_1,1024,512,4096,262144,1024,461,2003,1001,0.20108413696289062
100349,octree,2048,512,4096,262144,2052,866,2345,879,0.013004302978515625
53750,octree,2048,512,4096,262144,2052,458,2345,879,0.2597084045410156
0,octree,2048,512,4096,262144,2052,978,2345,879,0.0059356689453125
1,omnitree_1,2048,512,4096,262144,2048,1020,3675,1835,0.02045440673828125
2,omnitree_1,2048,512,4096,262144,2048,884,3765,1882,0.00159454345703125
99905,omnitree_1,2048,512,4096,262144,2048,1022,3745,1859,0.033779144287109375
100349,omnitree_1,2048,512,4096,262144,2048,977,3825,1912,0.0057830810546875
2,octree,4096,512,4096,262144,4096,1468,4681,1755,0.001983642578125
1,octree,4096,512,4096,262144,4096,2184,4681,1755,0.02840423583984375
99905,octree,4096,512,4096,262144,4096,1818,4681,1755,0.04471588134765625
0,omnitree_1,2048,512,4096,262144,2048,987,3407,1703,0.004650115966796875
53750,omnitree_1,2048,512,4096,262144,2048,958,3997,1998,0.17123794555664062
100349,octree,4096,512,4096,262144,4096,1736,4681,1755,0.010517120361328125
53750,octree,4096,512,4096,262144,4096,867,4681,1755,0.2181549072265625
0,octree,4096,512,4096,262144,4096,2025,4681,1755,0.004497528076171875
1,omnitree_1,4096,512,4096,262144,4096,2114,7385,3690,0.013851165771484375
2,omnitree_1,4096,512,4096,262144,4096,1932,7439,3715,0.001132965087890625
99905,omnitree_1,4096,512,4096,262144,4096,2053,7457,3714,0.024425506591796875
100349,omnitree_1,4096,512,4096,262144,4096,1965,7577,3787,0.003993988037109375
1,octree,8192,512,4096,262144,8198,4178,9369,3513,0.02277374267578125
2,octree,8192,512,4096,262144,8198,3380,9369,3513,0.001651763916015625
99905,octree,8192,512,4096,262144,8198,4023,9369,3513,0.029296875
53750,omnitree_1,4096,512,4096,262144,4096,2006,8033,4016,0.12883758544921875
100349,octree,8192,512,4096,262144,8198,3689,9369,3513,0.006439208984375
0,omnitree_1,4096,512,4096,262144,4096,1997,7481,3740,0.003047943115234375
53750,octree,8192,512,4096,262144,8198,2668,9369,3513,0.17284774780273438
0,octree,8192,512,4096,262144,8198,4006,9369,3513,0.00301361083984375
2,omnitree_1,8192,512,4096,262144,8192,4034,14777,7380,0.00080108642578125
1,omnitree_1,8192,512,4096,262144,8192,4153,14569,7278,0.009471893310546875
100349,omnitree_1,8192,512,4096,262144,8192,4014,14947,7471,0.00299072265625
99905,omnitree_1,8192,512,4096,262144,8192,4049,14819,7393,0.01647186279296875
1,octree,16384,512,4096,262144,16388,7811,18729,7023,0.01409912109375
2,octree,16384,512,4096,262144,16388,7052,18729,7023,0.001064300537109375
99905,octree,16384,512,4096,262144,16388,7955,18729,7023,0.022068023681640625
53750,omnitree_1,8192,512,4096,262144,8192,4116,16111,8055,0.08289337158203125
0,omnitree_1,8192,512,4096,262144,8192,4073,13589,6791,0.002437591552734375
100349,octree,16384,512,4096,262144,16388,7560,18729,7023,0.00537872314453125
53750,octree,16384,512,4096,262144,16388,6012,18729,7023,0.13348770141601562
0,octree,16384,512,4096,262144,16388,8146,18729,7023,0.002246856689453125
2,omnitree_1,16384,512,4096,262144,16384,8044,29633,14802,0.00058746337890625
1,omnitree_1,16384,512,4096,262144,16384,8368,29151,14551,0.006763458251953125
100349,omnitree_1,16384,512,4096,262144,16384,8164,29687,14836,0.0020599365234375
99905,omnitree_1,16384,512,4096,262144,16384,8324,29243,14601,0.010875701904296875
1,octree,32768,512,4096,262144,32768,16484,37449,14043,0.0121307373046875
2,octree,32768,512,4096,262144,32768,15290,37449,14043,0.000843048095703125
53750,omnitree_1,16384,512,4096,262144,16384,8581,32453,16226,0.052135467529296875
99905,octree,32768,512,4096,262144,32768,16429,37449,14043,0.01596832275390625
0,omnitree_1,16384,512,4096,262144,16384,8087,29899,14945,0.0015411376953125
100349,octree,32768,512,4096,262144,32768,15606,37449,14043,0.003307342529296875
53750,octree,32768,512,4096,262144,32768,8627,37449,14043,0.12046432495117188
0,octree,32768,512,4096,262144,32768,16201,37449,14043,0.001659393310546875
2,omnitree_1,32768,512,4096,262144,32768,16211,58431,29176,0.000438690185546875
1,omnitree_1,32768,512,4096,262144,32768,16138,57947,28933,0.004730224609375
99905,omnitree_1,32768,512,4096,262144,32768,16651,58585,29259,0.007694244384765625
100349,omnitree_1,32768,512,4096,262144,32768,16290,58983,29476,0.0014190673828125
53750,omnitree_1,32768,512,4096,262144,32768,17943,65151,32575,0.0317230224609375
0,omnitree_1,32768,512,4096,262144,32768,16447,54379,27156,0.001251220703125
187279,omnitree_1,16,512,4096,262144,1,1,1,0,0.0
187279,octree,16,512,4096,262144,1,1,1,0,0.0
0,octree,16,512,4096,262144,22,8,25,9,0.062229156494140625
2,octree,16,512,4096,262144,22,0,25,9,0.01617431640625
1,octree,16,512,4096,262144,22,14,25,9,0.3965263366699219
99905,octree,16,512,4096,262144,22,6,25,9,0.3018646240234375
100349,octree,16,512,4096,262144,22,2,25,9,0.09796905517578125
2,omnitree_1,16,512,4096,262144,16,1,29,14,0.0152130126953125
1,omnitree_1,16,512,4096,262144,16,9,25,12,0.3038520812988281
99905,omnitree_1,16,512,4096,262144,16,10,27,13,0.27329254150390625
100349,omnitree_1,16,512,4096,262144,16,4,31,15,0.07905197143554688
187279,omnitree_1,32,512,4096,262144,1,1,1,0,0.0
0,omnitree_1,16,512,4096,262144,16,5,29,14,0.05280303955078125
53750,octree,16,512,4096,262144,22,0,25,9,0.3000984191894531
53750,omnitree_1,16,512,4096,262144,16,0,31,15,0.3032646179199219
187279,octree,32,512,4096,262144,1,1,1,0,0.0
187279,omnitree_1,64,512,4096,262144,1,1,1,0,0.0
2,octree,32,512,4096,262144,36,2,41,15,0.014659881591796875
187279,octree,64,512,4096,262144,1,1,1,0,0.0
99905,octree,32,512,4096,262144,36,12,41,15,0.2684516906738281
100349,octree,32,512,4096,262144,36,4,41,15,0.07795333862304688
1,octree,32,512,4096,262144,36,20,41,15,0.3163871765136719
0,octree,32,512,4096,262144,36,10,41,15,0.042236328125
2,omnitree_1,32,512,4096,262144,32,6,59,29,0.013355255126953125
1,omnitree_1,32,512,4096,262144,32,17,55,27,0.235107421875
100349,omnitree_1,32,512,4096,262144,32,13,63,31,0.053470611572265625
187279,omnitree_1,128,512,4096,262144,1,1,1,0,0.0
99905,omnitree_1,32,512,4096,262144,32,20,57,28,0.21808242797851562
0,omnitree_1,32,512,4096,262144,32,13,53,26,0.037227630615234375
53750,octree,32,512,4096,262144,36,0,41,15,0.3025016784667969
187279,octree,128,512,4096,262144,1,1,1,0,0.0
53750,omnitree_1,32,512,4096,262144,32,0,63,31,0.3012199401855469
187279,omnitree_1,256,512,4096,262144,1,1,1,0,0.0
2,octree,64,512,4096,262144,64,6,73,27,0.01369476318359375
187279,octree,256,512,4096,262144,1,1,1,0,0.0
99905,octree,64,512,4096,262144,64,24,73,27,0.20459365844726562
100349,octree,64,512,4096,262144,64,12,73,27,0.066986083984375
1,octree,64,512,4096,262144,64,32,73,27,0.15739059448242188
0,octree,64,512,4096,262144,64,29,73,27,0.03720855712890625
2,omnitree_1,64,512,4096,262144,64,18,121,60,0.01031494140625
187279,omnitree_1,512,512,4096,262144,1,1,1,0,0.0
1,omnitree_1,64,512,4096,262144,64,41,107,53,0.1571502685546875
187279,octree,512,512,4096,262144,1,1,1,0,3.814697265625e-06
99905,omnitree_1,64,512,4096,262144,64,28,107,53,0.13689804077148438
100349,omnitree_1,64,512,4096,262144,64,24,127,63,0.03569793701171875
53750,octree,64,512,4096,262144,64,0,73,27,0.3014640808105469
0,omnitree_1,64,512,4096,262144,64,28,115,57,0.024143218994140625
187279,omnitree_1,1024,512,4096,262144,1,1,1,0,0.0
187279,octree,1024,512,4096,262144,1,1,1,0,0.0
2,octree,128,512,4096,262144,134,28,153,57,0.0113677978515625
187279,omnitree_1,2048,512,4096,262144,1,1,1,0,0.0
53750,omnitree_1,64,512,4096,262144,64,1,127,63,0.3023529052734375
99905,octree,128,512,4096,262144,134,61,153,57,0.17600631713867188
187279,octree,2048,512,4096,262144,1,1,1,0,0.0
1,octree,128,512,4096,262144,134,52,153,57,0.13435745239257812
100349,octree,128,512,4096,262144,134,41,153,57,0.046695709228515625
0,octree,128,512,4096,262144,134,54,153,57,0.023548126220703125
187279,omnitree_1,4096,512,4096,262144,1,1,1,0,0.0
187279,octree,4096,512,4096,262144,1,1,1,0,0.0
2,omnitree_1,128,512,4096,262144,128,44,247,123,0.0079803466796875
1,omnitree_1,128,512,4096,262144,128,70,225,112,0.10752487182617188
187279,omnitree_1,8192,512,4096,262144,1,1,1,0,0.0
53750,octree,128,512,4096,262144,134,0,153,57,0.3004302978515625
99905,omnitree_1,128,512,4096,262144,128,64,215,107,0.10580825805664062
187279,octree,8192,512,4096,262144,1,1,1,0,0.0
100349,omnitree_1,128,512,4096,262144,128,50,247,123,0.022640228271484375
187279,omnitree_1,16384,512,4096,262144,1,1,1,0,3.814697265625e-06
0,omnitree_1,128,512,4096,262144,128,54,211,104,0.019527435302734375
187279,octree,16384,512,4096,262144,1,1,1,0,0.0
2,octree,256,512,4096,262144,260,58,297,111,0.00849151611328125
187279,omnitree_1,32768,512,4096,262144,1,1,1,0,0.0
99905,octree,256,512,4096,262144,260,116,297,111,0.15562057495117188
187279,octree,32768,512,4096,262144,1,1,1,0,0.0
1,octree,256,512,4096,262144,260,104,297,111,0.09991836547851562
53750,omnitree_1,128,512,4096,262144,128,18,255,127,0.2907295227050781
100349,octree,256,512,4096,262144,260,81,297,111,0.0409088134765625
0,octree,256,512,4096,262144,260,122,297,111,0.01825714111328125
53750,octree,256,512,4096,262144,260,0,297,111,0.30908966064453125
1,omnitree_1,256,512,4096,262144,256,129,479,238,0.05892181396484375
2,omnitree_1,256,512,4096,262144,256,102,483,241,0.005489349365234375
99905,omnitree_1,256,512,4096,262144,256,119,471,235,0.09395980834960938
100349,omnitree_1,256,512,4096,262144,256,113,485,242,0.01639556884765625
2,octree,512,512,4096,262144,512,113,585,219,0.00673675537109375
0,omnitree_1,256,512,4096,262144,256,113,467,232,0.0127410888671875
99905,octree,512,512,4096,262144,512,149,585,219,0.14379119873046875
1,octree,512,512,4096,262144,512,272,585,219,0.08267593383789062
53750,omnitree_1,256,512,4096,262144,256,67,507,253,0.2639579772949219
100349,octree,512,512,4096,262144,512,204,585,219,0.025379180908203125
0,octree,512,512,4096,262144,512,233,585,219,0.012554168701171875
53750,octree,512,512,4096,262144,512,0,585,219,0.300384521484375
1,omnitree_1,512,512,4096,262144,512,274,937,467,0.045680999755859375
2,omnitree_1,512,512,4096,262144,512,202,971,485,0.003631591796875
99905,omnitree_1,512,512,4096,262144,512,246,931,465,0.07141494750976562
100349,omnitree_1,512,512,4096,262144,512,227,971,485,0.011547088623046875
2,octree,1024,512,4096,262144,1030,370,1177,441,0.0039215087890625
99905,octree,1024,512,4096,262144,1030,432,1177,441,0.09285354614257812
1,octree,1024,512,4096,262144,1030,578,1177,441,0.053478240966796875
0,omnitree_1,512,512,4096,262144,512,239,851,424,0.009613037109375
53750,omnitree_1,512,512,4096,262144,512,205,997,498,0.23551177978515625
100349,octree,1024,512,4096,262144,1030,379,1177,441,0.02013397216796875
53750,octree,1024,512,4096,262144,1030,210,1177,441,0.28026580810546875
0,octree,1024,512,4096,262144,1030,502,1177,441,0.008636474609375
1,omnitree_1,1024,512,4096,262144,1024,489,1873,935,0.029205322265625
2,omnitree_1,1024,512,4096,262144,1024,407,1889,944,0.002277374267578125
99905,omnitree_1,1024,512,4096,262144,1024,528,1837,915,0.048252105712890625
100349,omnitree_1,1024,512,4096,262144,1024,476,1921,960,0.008396148681640625
2,octree,2048,512,4096,262144,2052,688,2345,879,0.0032806396484375
99905,octree,2048,512,4096,262144,2052,813,2345,879,0.062129974365234375
1,octree,2048,512,4096,262144,2052,1087,2345,879,0.04650115966796875
53750,omnitree_1,1024,512,4096,262144,1024,488,1981,990,0.20674896240234375
100349,octree,2048,512,4096,262144,2052,870,2345,879,0.012786865234375
0,omnitree_1,1024,512,4096,262144,1024,476,1875,936,0.006587982177734375
53750,octree,2048,512,4096,262144,2052,461,2345,879,0.258270263671875
0,octree,2048,512,4096,262144,2052,978,2345,879,0.00591278076171875
1,omnitree_1,2048,512,4096,262144,2048,1008,3679,1838,0.02039337158203125
2,omnitree_1,2048,512,4096,262144,2048,881,3761,1880,0.001628875732421875
99905,omnitree_1,2048,512,4096,262144,2048,1027,3741,1858,0.033985137939453125
100349,omnitree_1,2048,512,4096,262144,2048,980,3817,1907,0.0057525634765625
99905,octree,4096,512,4096,262144,4096,1824,4681,1755,0.043834686279296875
1,octree,4096,512,4096,262144,4096,2184,4681,1755,0.028156280517578125
2,octree,4096,512,4096,262144,4096,1467,4681,1755,0.001979827880859375
53750,omnitree_1,2048,512,4096,262144,2048,1018,3987,1993,0.16960906982421875
100349,octree,4096,512,4096,262144,4096,1736,4681,1755,0.010593414306640625
0,omnitree_1,2048,512,4096,262144,2048,999,3401,1696,0.0048370361328125
53750,octree,4096,512,4096,262144,4096,868,4681,1755,0.21826171875
0,octree,4096,512,4096,262144,4096,2025,4681,1755,0.004512786865234375
1,omnitree_1,4096,512,4096,262144,4096,2116,7391,3694,0.01384735107421875
2,omnitree_1,4096,512,4096,262144,4096,1941,7431,3714,0.0012359619140625
99905,omnitree_1,4096,512,4096,262144,4096,2057,7457,3715,0.0242767333984375
100349,omnitree_1,4096,512,4096,262144,4096,1976,7551,3774,0.004001617431640625
1,octree,8192,512,4096,262144,8198,4175,9369,3513,0.022541046142578125
53750,omnitree_1,4096,512,4096,262144,4096,2026,8007,4003,0.12578964233398438
2,octree,8192,512,4096,262144,8198,3374,9369,3513,0.00157928466796875
99905,octree,8192,512,4096,262144,8198,4025,9369,3513,0.030712127685546875
100349,octree,8192,512,4096,262144,8198,3687,9369,3513,0.006500244140625
0,omnitree_1,4096,512,4096,262144,4096,1991,7487,3739,0.003116607666015625
53750,octree,8192,512,4096,262144,8198,2663,9369,3513,0.17314910888671875
0,octree,8192,512,4096,262144,8198,4006,9369,3513,0.003047943115234375
1,omnitree_1,8192,512,4096,262144,8192,4135,14557,7271,0.0097503662109375
2,omnitree_1,8192,512,4096,262144,8192,4061,14771,7379,0.00075531005859375
100349,omnitree_1,8192,512,4096,262144,8192,4011,14971,7484,0.00293731689453125
99905,omnitree_1,8192,512,4096,262144,8192,4044,14849,7406,0.016033172607421875
2,octree,16384,512,4096,262144,16388,7050,18729,7023,0.001068115234375
53750,omnitree_1,8192,512,4096,262144,8192,4129,16095,8047,0.08349609375
1,octree,16384,512,4096,262144,16388,7815,18729,7023,0.013851165771484375
99905,octree,16384,512,4096,262144,16388,7964,18729,7023,0.022693634033203125
0,omnitree_1,8192,512,4096,262144,8192,4078,13611,6795,0.00249481201171875
100349,octree,16384,512,4096,262144,16388,7555,18729,7023,0.0054168701171875
53750,octree,16384,512,4096,262144,16388,6010,18729,7023,0.13441085815429688
0,octree,16384,512,4096,262144,16388,8146,18729,7023,0.0023345947265625
1,omnitree_1,16384,512,4096,262144,16384,8346,29107,14523,0.006587982177734375
2,omnitree_1,16384,512,4096,262144,16384,8046,29663,14813,0.000583648681640625
100349,omnitree_1,16384,512,4096,262144,16384,8171,29687,14836,0.002071380615234375
99905,omnitree_1,16384,512,4096,262144,16384,8316,29251,14603,0.01094818115234375
53750,omnitree_1,16384,512,4096,262144,16384,8741,32445,16222,0.048274993896484375
2,octree,32768,512,4096,262144,32768,15291,37449,14043,0.00074005126953125
1,octree,32768,512,4096,262144,32768,16417,37449,14043,0.011775970458984375
99905,octree,32768,512,4096,262144,32768,16452,37449,14043,0.015491485595703125
0,omnitree_1,16384,512,4096,262144,16384,8060,29929,14953,0.001476287841796875
100349,octree,32768,512,4096,262144,32768,15601,37449,14043,0.00341033935546875
53750,octree,32768,512,4096,262144,32768,8608,37449,14043,0.1249542236328125
0,octree,32768,512,4096,262144,32768,16201,37449,14043,0.001590728759765625
1,omnitree_1,32768,512,4096,262144,32768,16091,57941,28913,0.004611968994140625
2,omnitree_1,32768,512,4096,262144,32768,16214,58361,29139,0.00038909912109375
99905,omnitree_1,32768,512,4096,262144,32768,16648,58617,29277,0.008365631103515625
100349,omnitree_1,32768,512,4096,262144,32768,16284,58991,29476,0.00152587890625
53750,omnitree_1,32768,512,4096,262144,32768,17878,65167,32583,0.030780792236328125
0,omnitree_1,32768,512,4096,262144,32768,16463,54409,27180,0.001262664794921875
187279,octree,16,512,4096,262144,1,1,1,0,0.0
187279,omnitree_1,16,512,4096,262144,1,1,1,0,0.0
99905,octree,16,512,4096,262144,22,6,25,9,0.3001899719238281
2,omnitree_1,16,512,4096,262144,16,1,29,14,0.015720367431640625
2,octree,16,512,4096,262144,22,0,25,9,0.016666412353515625
100349,octree,16,512,4096,262144,22,2,25,9,0.09866714477539062
1,octree,16,512,4096,262144,22,14,25,9,0.3965950012207031
0,octree,16,512,4096,262144,22,8,25,9,0.06283950805664062
100349,omnitree_1,16,512,4096,262144,16,4,31,15,0.07818984985351562
1,omnitree_1,16,512,4096,262144,16,10,29,14,0.3029365539550781
0,omnitree_1,16,512,4096,262144,16,5,29,14,0.052066802978515625
99905,omnitree_1,16,512,4096,262144,16,10,31,15,0.2552299499511719
187279,octree,32,512,4096,262144,1,1,1,0,0.0
53750,octree,16,512,4096,262144,22,0,25,9,0.3092308044433594
53750,omnitree_1,16,512,4096,262144,16,0,31,15,0.304412841796875
187279,omnitree_1,32,512,4096,262144,1,1,1,0,0.0
187279,octree,64,512,4096,262144,1,1,1,0,0.0
99905,octree,32,512,4096,262144,36,12,41,15,0.26840972900390625
2,octree,32,512,4096,262144,36,2,41,15,0.0146331787109375
2,omnitree_1,32,512,4096,262144,32,6,57,28,0.01277923583984375
1,octree,32,512,4096,262144,36,20,41,15,0.31668853759765625
187279,omnitree_1,64,512,4096,262144,1,1,1,0,0.0
100349,octree,32,512,4096,262144,36,4,41,15,0.07820510864257812
0,octree,32,512,4096,262144,36,10,41,15,0.04213714599609375
1,omnitree_1,32,512,4096,262144,32,17,59,29,0.23284149169921875
100349,omnitree_1,32,512,4096,262144,32,13,63,31,0.05576324462890625
99905,omnitree_1,32,512,4096,262144,32,20,55,27,0.214691162109375
187279,octree,128,512,4096,262144,1,1,1,0,0.0
0,omnitree_1,32,512,4096,262144,32,12,53,26,0.036853790283203125
187279,omnitree_1,128,512,4096,262144,1,1,1,0,0.0
53750,octree,32,512,4096,262144,36,0,41,15,0.3006324768066406
53750,omnitree_1,32,512,4096,262144,32,0,63,31,0.30367279052734375
2,octree,64,512,4096,262144,64,6,73,27,0.01360321044921875
187279,octree,256,512,4096,262144,1,1,1,0,0.0
99905,octree,64,512,4096,262144,64,24,73,27,0.2040863037109375
1,octree,64,512,4096,262144,64,32,73,27,0.15723419189453125
187279,omnitree_1,256,512,4096,262144,1,1,1,0,0.0
100349,octree,64,512,4096,262144,64,12,73,27,0.067535400390625
2,omnitree_1,64,512,4096,262144,64,18,121,60,0.010074615478515625
0,octree,64,512,4096,262144,64,29,73,27,0.0368194580078125
187279,octree,512,512,4096,262144,1,1,1,0,0.0
1,omnitree_1,64,512,4096,262144,64,41,105,52,0.15726470947265625
187279,omnitree_1,512,512,4096,262144,1,1,1,0,0.0
99905,omnitree_1,64,512,4096,262144,64,30,105,52,0.14104080200195312
100349,omnitree_1,64,512,4096,262144,64,25,127,63,0.036312103271484375
53750,octree,64,512,4096,262144,64,0,73,27,0.3041877746582031
0,omnitree_1,64,512,4096,262144,64,25,115,57,0.02490997314453125
187279,octree,1024,512,4096,262144,1,1,1,0,0.0
187279,omnitree_1,1024,512,4096,262144,1,1,1,0,0.0
2,octree,128,512,4096,262144,134,28,153,57,0.01073455810546875
53750,omnitree_1,64,512,4096,262144,64,2,127,63,0.3026390075683594
187279,octree,2048,512,4096,262144,1,1,1,0,0.0
1,octree,128,512,4096,262144,134,52,153,57,0.13529586791992188
100349,octree,128,512,4096,262144,134,41,153,57,0.0467071533203125
99905,octree,128,512,4096,262144,134,60,153,57,0.17737579345703125
187279,omnitree_1,2048,512,4096,262144,1,1,1,0,0.0
187279,octree,4096,512,4096,262144,1,1,1,0,0.0
2,omnitree_1,128,512,4096,262144,128,44,247,123,0.007640838623046875
187279,omnitree_1,4096,512,4096,262144,1,1,1,0,0.0
0,octree,128,512,4096,262144,134,54,153,57,0.023624420166015625
187279,octree,8192,512,4096,262144,1,1,1,0,0.0
1,omnitree_1,128,512,4096,262144,128,70,225,111,0.1048431396484375
53750,octree,128,512,4096,262144,134,0,153,57,0.3017539978027344
99905,omnitree_1,128,512,4096,262144,128,64,215,107,0.10726547241210938
187279,omnitree_1,8192,512,4096,262144,1,1,1,0,0.0
100349,omnitree_1,128,512,4096,262144,128,50,247,123,0.02214813232421875
187279,octree,16384,512,4096,262144,1,1,1,0,0.0
0,omnitree_1,128,512,4096,262144,128,54,209,104,0.018756866455078125
187279,omnitree_1,16384,512,4096,262144,1,1,1,0,0.0
2,octree,256,512,4096,262144,260,57,297,111,0.00841522216796875
187279,octree,32768,512,4096,262144,1,1,1,0,0.0
1,octree,256,512,4096,262144,260,104,297,111,0.100555419921875
187279,omnitree_1,32768,512,4096,262144,1,1,1,0,0.0
53750,omnitree_1,128,512,4096,262144,128,22,253,126,0.2844085693359375
100349,octree,256,512,4096,262144,260,81,297,111,0.040771484375
99905,octree,256,512,4096,262144,260,116,297,111,0.15533065795898438
0,octree,256,512,4096,262144,260,122,297,111,0.01808929443359375
53750,octree,256,512,4096,262144,260,0,297,111,0.29804229736328125
2,omnitree_1,256,512,4096,262144,256,101,481,240,0.005596160888671875
1,omnitree_1,256,512,4096,262144,256,128,475,234,0.058757781982421875
100349,omnitree_1,256,512,4096,262144,256,111,481,240,0.016345977783203125
99905,omnitree_1,256,512,4096,262144,256,119,471,235,0.09384918212890625
2,octree,512,512,4096,262144,512,114,585,219,0.006786346435546875
0,omnitree_1,256,512,4096,262144,256,112,465,232,0.012714385986328125
1,octree,512,512,4096,262144,512,272,585,219,0.08229827880859375
99905,octree,512,512,4096,262144,512,153,585,219,0.1439208984375
100349,octree,512,512,4096,262144,512,204,585,219,0.0252685546875
53750,omnitree_1,256,512,4096,262144,256,74,497,248,0.2638969421386719
53750,octree,512,512,4096,262144,512,0,585,219,0.3039054870605469
0,octree,512,512,4096,262144,512,233,585,219,0.012134552001953125
2,omnitree_1,512,512,4096,262144,512,206,969,484,0.004077911376953125
1,omnitree_1,512,512,4096,262144,512,272,935,464,0.044582366943359375
100349,omnitree_1,512,512,4096,262144,512,222,969,484,0.0117645263671875
99905,omnitree_1,512,512,4096,262144,512,244,943,471,0.07110595703125
2,octree,1024,512,4096,262144,1030,368,1177,441,0.00414276123046875
1,octree,1024,512,4096,262144,1030,578,1177,441,0.053241729736328125
0,omnitree_1,512,512,4096,262144,512,239,849,423,0.0095367431640625
99905,octree,1024,512,4096,262144,1030,432,1177,441,0.09210968017578125
100349,octree,1024,512,4096,262144,1030,378,1177,441,0.020145416259765625
53750,omnitree_1,512,512,4096,262144,512,211,995,497,0.2408294677734375
53750,octree,1024,512,4096,262144,1030,204,1177,441,0.2812957763671875
0,octree,1024,512,4096,262144,1030,502,1177,441,0.009288787841796875
1,omnitree_1,1024,512,4096,262144,1024,484,1877,935,0.028964996337890625
2,omnitree_1,1024,512,4096,262144,1024,414,1879,938,0.002658843994140625
100349,omnitree_1,1024,512,4096,262144,1024,477,1925,962,0.008403778076171875
99905,omnitree_1,1024,512,4096,262144,1024,526,1837,914,0.04692840576171875
2,octree,2048,512,4096,262144,2052,690,2345,879,0.003269195556640625
99905,octree,2048,512,4096,262144,2052,812,2345,879,0.06214141845703125
1,octree,2048,512,4096,262144,2052,1087,2345,879,0.046764373779296875
100349,octree,2048,512,4096,262144,2052,865,2345,879,0.012905120849609375
53750,omnitree_1,1024,512,4096,262144,1024,469,1977,988,0.20846939086914062
0,omnitree_1,1024,512,4096,262144,1024,488,1865,931,0.0062255859375
53750,octree,2048,512,4096,262144,2052,456,2345,879,0.260986328125
0,octree,2048,512,4096,262144,2052,978,2345,879,0.00582122802734375
1,omnitree_1,2048,512,4096,262144,2048,1012,3681,1837,0.019989013671875
99905,omnitree_1,2048,512,4096,262144,2048,1022,3743,1860,0.03399658203125
2,omnitree_1,2048,512,4096,262144,2048,876,3761,1879,0.00164031982421875
100349,omnitree_1,2048,512,4096,262144,2048,984,3821,1910,0.005519866943359375
2,octree,4096,512,4096,262144,4096,1468,4681,1755,0.0019683837890625
99905,octree,4096,512,4096,262144,4096,1815,4681,1755,0.045635223388671875
1,octree,4096,512,4096,262144,4096,2184,4681,1755,0.028171539306640625
53750,omnitree_1,2048,512,4096,262144,2048,990,3995,1997,0.17221832275390625
0,omnitree_1,2048,512,4096,262144,2048,990,3395,1694,0.004734039306640625
100349,octree,4096,512,4096,262144,4096,1737,4681,1755,0.01052093505859375
53750,octree,4096,512,4096,262144,4096,866,4681,1755,0.21806716918945312
0,octree,4096,512,4096,262144,4096,2025,4681,1755,0.004306793212890625
1,omnitree_1,4096,512,4096,262144,4096,2108,7387,3690,0.014118194580078125
100349,omnitree_1,4096,512,4096,262144,4096,1962,7571,3785,0.003955841064453125
2,omnitree_1,4096,512,4096,262144,4096,1919,7431,3713,0.00118255615234375
99905,omnitree_1,4096,512,4096,262144,4096,2065,7463,3719,0.02361297607421875
2,octree,8192,512,4096,262144,8198,3373,9369,3513,0.00154876708984375
1,octree,8192,512,4096,262144,8198,4175,9369,3513,0.022388458251953125
99905,octree,8192,512,4096,262144,8198,4029,9369,3513,0.029994964599609375
53750,omnitree_1,4096,512,4096,262144,4096,2011,7999,3999,0.13201904296875
100349,octree,8192,512,4096,262144,8198,3695,9369,3513,0.0066986083984375
0,omnitree_1,4096,512,4096,262144,4096,1981,7483,3738,0.00307464599609375
53750,octree,8192,512,4096,262144,8198,2667,9369,3513,0.17377090454101562
0,octree,8192,512,4096,262144,8198,4006,9369,3513,0.003200531005859375
1,omnitree_1,8192,512,4096,262144,8192,4134,14563,7272,0.009471893310546875
2,omnitree_1,8192,512,4096,262144,8192,4049,14763,7375,0.0008544921875
100349,omnitree_1,8192,512,4096,262144,8192,4024,14971,7484,0.00286865234375
99905,omnitree_1,8192,512,4096,262144,8192,4024,14855,7409,0.016460418701171875
2,octree,16384,512,4096,262144,16388,7057,18729,7023,0.000995635986328125
1,octree,16384,512,4096,262144,16388,7810,18729,7023,0.014095306396484375
53750,omnitree_1,8192,512,4096,262144,8192,4088,16089,8044,0.08352279663085938
99905,octree,16384,512,4096,262144,16388,7958,18729,7023,0.023159027099609375
0,omnitree_1,8192,512,4096,262144,8192,4066,13615,6803,0.00238037109375
100349,octree,16384,512,4096,262144,16388,7558,18729,7023,0.005519866943359375
53750,octree,16384,512,4096,262144,16388,6023,18729,7023,0.13177871704101562
0,octree,16384,512,4096,262144,16388,8146,18729,7023,0.002140045166015625
1,omnitree_1,16384,512,4096,262144,16384,8342,29125,14535,0.006988525390625
2,omnitree_1,16384,512,4096,262144,16384,8041,29641,14804,0.000606536865234375
99905,omnitree_1,16384,512,4096,262144,16384,8317,29249,14599,0.011157989501953125
100349,omnitree_1,16384,512,4096,262144,16384,8156,29731,14859,0.00209808349609375
2,octree,32768,512,4096,262144,32768,15296,37449,14043,0.00079345703125
53750,omnitree_1,16384,512,4096,262144,16384,8631,32407,16203,0.053730010986328125
1,octree,32768,512,4096,262144,32768,16427,37449,14043,0.01192474365234375
99905,octree,32768,512,4096,262144,32768,16447,37449,14043,0.01586151123046875
0,omnitree_1,16384,512,4096,262144,16384,8052,29937,14963,0.00164031982421875
100349,octree,32768,512,4096,262144,32768,15594,37449,14043,0.00336456298828125
53750,octree,32768,512,4096,262144,32768,8627,37449,14043,0.12293624877929688
0,octree,32768,512,4096,262144,32768,16201,37449,14043,0.0015411376953125
1,omnitree_1,32768,512,4096,262144,32768,16091,57959,28931,0.0049285888671875
2,omnitree_1,32768,512,4096,262144,32768,16214,58393,29162,0.000431060791015625
99905,omnitree_1,32768,512,4096,262144,32768,16627,58611,29267,0.007877349853515625
53750,omnitree_1,32768,512,4096,262144,32768,17836,65091,32545,0.03095245361328125
0,omnitree_1,32768,512,4096,262144,32768,16446,54411,27174,0.00128936767578125


==> data/special/l1_errors_s512_by_id.csv <==
tree,thingi_file_id,allowed_tree_boxes,l1error_mean,l1error_min,l1error_max,l1error_count,l1error_median,occupancy_ratio_mean,occupancy_ratio_min,occupancy_ratio_max,occupancy_ratio_median
octree,0,16,0.06265411376953121,0.0622291564941406,0.0631637573242187,5,0.0627822875976562,0.36363636363636365,0.36363636363636365,0.36363636363636365,0.36363636363636365
octree,0,32,0.04180374145507808,0.0413398742675781,0.042236328125,5,0.0417289733886718,0.2777777777777778,0.2777777777777778,0.2777777777777778,0.2777777777777778
octree,0,64,0.0369522094726562,0.0368194580078125,0.0372085571289062,5,0.0369377136230468,0.453125,0.453125,0.453125,0.453125
octree,0,128,0.023344421386718724,0.0228729248046875,0.0236244201660156,5,0.0234603881835937,0.4029850746268656,0.40298507462686567,0.40298507462686567,0.40298507462686567
octree,0,256,0.018292999267578082,0.0180892944335937,0.0185775756835937,5,0.0182571411132812,0.46923076923076923,0.46923076923076923,0.46923076923076923,0.46923076923076923
octree,0,512,0.01230545043945308,0.0121078491210937,0.0125541687011718,5,0.0122261047363281,0.455078125,0.455078125,0.455078125,0.455078125
octree,0,1024,0.009080505371093719,0.008636474609375,0.0094642639160156,5,0.009063720703125,0.487378640776699,0.487378640776699,0.487378640776699,0.487378640776699
octree,0,2048,0.00599594116210934,0.0058212280273437,0.0063018798828125,5,0.0059356689453125,0.476608187134503,0.4766081871345029,0.4766081871345029,0.4766081871345029
octree,0,4096,0.0044815063476562,0.0043067932128906,0.0045852661132812,5,0.0045051574707031,0.494384765625,0.494384765625,0.494384765625,0.494384765625
octree,0,8192,0.00303497314453118,0.0029258728027343,0.0032005310058593,5,0.0030136108398437,0.4886557696999268,0.4886557696999268,0.4886557696999268,0.4886557696999268
octree,0,16384,0.00222930908203124,0.00213623046875,0.0023345947265625,5,0.0022468566894531,0.49707102758115695,0.49707102758115695,0.49707102758115695,0.49707102758115695
octree,0,32768,0.00154113769531246,0.0014457702636718,0.0016593933105468,5,0.0015411376953125,0.494415283203125,0.494415283203125,0.494415283203125,0.494415283203125
octree,1,16,0.3968986511230469,0.395904541015625,0.3981781005859375,5,0.3965950012207031,0.6363636363636364,0.6363636363636364,0.6363636363636364,0.6363636363636364
octree,1,32,0.31651916503906247,0.3161392211914062,0.3168296813964844,5,0.3165512084960937,0.5555555555555556,0.5555555555555556,0.5555555555555556,0.5555555555555556
octree,1,64,0.15739440917968744,0.1572036743164062,0.1578712463378906,5,0.1572723388671875,0.5,0.5,0.5,0.5
octree,1,128,0.13467330932617183,0.134002685546875,0.1352958679199218,5,0.1344871520996093,0.3880597014925373,0.3880597014925373,0.3880597014925373,0.3880597014925373
octree,1,256,0.10060272216796873,0.0999183654785156,0.1014823913574218,5,0.100555419921875,0.4,0.4,0.4,0.4
octree,1,512,0.08267593383789058,0.0822982788085937,0.0831985473632812,5,0.0826759338378906,0.53125,0.53125,0.53125,0.53125
octree,1,1024,0.05329895019531246,0.053070068359375,0.0534782409667968,5,0.0532875061035156,0.5611650485436893,0.5611650485436893,0.5611650485436893,0.5611650485436893
octree,1,2048,0.04644241333007808,0.0461463928222656,0.0467643737792968,5,0.0465011596679687,0.5297270955165692,0.5297270955165692,0.5297270955165692,0.5297270955165692
octree,1,4096,0.02831649780273434,0.0281562805175781,0.0286178588867187,5,0.0282325744628906,0.533203125,0.533203125,0.533203125,0.533203125
octree,1,8192,0.02261505126953122,0.0223426818847656,0.0230293273925781,5,0.0225410461425781,0.5094413271529642,0.5092705537936082,0.5096364967065138,0.5095145157355453
octree,1,16384,0.014076995849609341,0.0138511657714843,0.0141792297363281,5,0.01409912109375,0.4766902611667073,0.47620209909690014,0.47717842323651455,0.4766292409079815
octree,1,32768,0.01181030273437496,0.0115509033203125,0.0121307373046875,5,0.0117759704589843,0.5022705078125,0.501007080078125,0.503662109375,0.5023193359375
octree,2,16,0.01656799316406246,0.01617431640625,0.0171775817871093,5,0.0165901184082031,0.0,0.0,0.0,0.0
octree,2,32,0.014542388916015581,0.0143013000488281,0.0146598815917968,5,0.0145683288574218,0.05555555555555556,0.05555555555555555,0.05555555555555555,0.05555555555555555
octree,2,64,0.01351089477539058,0.0130462646484375,0.0138816833496093,5,0.0136032104492187,0.09375,0.09375,0.09375,0.09375
octree,2,128,0.0110267639160156,0.0107345581054687,0.0113677978515625,5,0.0110206604003906,0.208955223880597,0.208955223880597,0.208955223880597,0.208955223880597
octree,2,256,0.008395385742187459,0.008056640625,0.0085487365722656,5,0.0084648132324218,0.22153846153846155,0.21923076923076923,0.2230769230769231,0.2230769230769231
octree,2,512,0.00686416625976558,0.0067367553710937,0.0070075988769531,5,0.0068130493164062,0.221875,0.220703125,0.22265625,0.22265625
octree,2,1024,0.0039756774902343405,0.003814697265625,0.0041427612304687,5,0.0039939880371093,0.3586407766990291,0.3572815533980582,0.3592233009708738,0.3592233009708738
octree,2,2048,0.0033668518066406,0.0032081604003906,0.0035820007324218,5,0.0032806396484375,0.3362573099415205,0.33528265107212474,0.33723196881091616,0.3362573099415205
octree,2,4096,0.00196075439453122,0.0018882751464843,0.001983642578125,5,0.0019798278808593,0.358251953125,0.358154296875,0.3583984375,0.358154296875
octree,2,8192,0.0015937805175781,0.0015487670898437,0.0016517639160156,5,0.0015792846679687,0.41178336179555985,0.411441815076848,0.4122956818736277,0.41168577701878506
octree,2,16384,0.0010337829589843399,0.0009765625,0.001068115234375,5,0.0010643005371093,0.43035147669026125,0.43019282401757386,0.43061996582865514,0.43031486453502565
octree,2,32768,0.0007713317871093399,0.0007362365722656,0.0008430480957031,5,0.0007438659667968,0.466693115234375,0.46661376953125,0.466796875,0.466705322265625
octree,53750,16,0.30436553955078127,0.3000984191894531,0.3092308044433594,5,0.3036460876464844,0.0,0.0,0.0,0.0
octree,53750,32,0.302490234375,0.3006324768066406,0.3039016723632812,5,0.3025016784667969,0.0,0.0,0.0,0.0
octree,53750,64,0.3038368225097656,0.3014640808105469,0.3093185424804687,5,0.3024330139160156,0.0,0.0,0.0,0.0
octree,53750,128,0.302337646484375,0.3004302978515625,0.3047943115234375,5,0.3019638061523437,0.0,0.0,0.0,0.0
octree,53750,256,0.3019981384277344,0.2980422973632812,0.3090896606445312,5,0.3012886047363281,0.0,0.0,0.0,0.0
octree,53750,512,0.30315704345703126,0.300384521484375,0.3045921325683594,5,0.303863525390625,0.0,0.0,0.0,0.0
octree,53750,1024,0.2796539306640625,0.2785301208496094,0.2812957763671875,5,0.2793655395507812,0.19980582524271845,0.19611650485436893,0.20388349514563106,0.19805825242718447
octree,53750,2048,0.259356689453125,0.2576255798339844,0.260986328125,5,0.2597084045410156,0.22446393762183234,0.2222222222222222,0.22758284600389864,0.2246588693957115
octree,53750,4096,0.2179412841796875,0.2166290283203125,0.2185935974121093,5,0.2181549072265625,0.211181640625,0.21044921875,0.2119140625,0.21142578125
octree,53750,8192,0.1733406066894531,0.1728477478027343,0.1737709045410156,5,0.1734085083007812,0.3252012686020981,0.3248353256891925,0.3254452305440351,0.3253232495730666
octree,53750,16384,0.13324203491210931,0.1317787170410156,0.1344108581542968,5,0.1334877014160156,0.36712228459848667,0.36673175494264093,0.36752501830607764,0.3671588967537222
octree,53750,32768,0.1221481323242187,0.1194686889648437,0.1249542236328125,5,0.1229171752929687,0.263238525390625,0.2626953125,0.263916015625,0.263275146484375
octree,99905,16,0.3006317138671875,0.3000907897949219,0.3018646240234375,5,0.3002738952636719,0.2727272727272727,0.2727272727272727,0.2727272727272727,0.2727272727272727
octree,99905,32,0.268701171875,0.2680625915527344,0.2699394226074219,5,0.2684516906738281,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333
octree,99905,64,0.20482635498046875,0.2040863037109375,0.2056159973144531,5,0.2047882080078125,0.375,0.375,0.375,0.375
octree,99905,128,0.1768600463867187,0.1757583618164062,0.1776084899902343,5,0.1773757934570312,0.4507462686567164,0.44776119402985076,0.4552238805970149,0.44776119402985076
octree,99905,256,0.15458908081054681,0.1534957885742187,0.1556205749511718,5,0.1546974182128906,0.44461538461538463,0.43846153846153846,0.4461538461538462,0.4461538461538462
octree,99905,512,0.1439826965332031,0.1437911987304687,0.1444931030273437,5,0.1438865661621093,0.30078125,0.291015625,0.3125,0.298828125
octree,99905,1024,0.09262466430664058,0.0921096801757812,0.0933151245117187,5,0.0925216674804687,0.41941747572815535,0.41941747572815535,0.41941747572815535,0.41941747572815535
octree,99905,2048,0.06202774047851558,0.061859130859375,0.0621414184570312,5,0.0621070861816406,0.395906432748538,0.39522417153996103,0.3966861598440546,0.39571150097465885
octree,99905,4096,0.04490356445312494,0.0438346862792968,0.0456352233886718,5,0.0449333190917968,0.443896484375,0.443115234375,0.4453125,0.443603515625
octree,99905,8192,0.029935455322265582,0.029296875,0.0307121276855468,5,0.0298538208007812,0.4911685777018785,0.4907294462063918,0.49170529397414003,0.49097340814832885
octree,99905,16384,0.02261581420898432,0.0220680236816406,0.0231590270996093,5,0.0226097106933593,0.48577007566512076,0.4854161581645106,0.4861484012692214,0.4857212594581401
octree,99905,32768,0.01585998535156246,0.0154914855957031,0.0161514282226562,5,0.0158615112304687,0.501531982421875,0.501007080078125,0.5020751953125,0.501373291015625
octree,100349,16,0.0985359191894531,0.0979690551757812,0.0996894836425781,5,0.0982398986816406,0.09090909090909091,0.09090909090909091,0.09090909090909091,0.09090909090909091
octree,100349,32,0.0782791137695312,0.0779533386230468,0.0785179138183593,5,0.0783271789550781,0.11111111111111112,0.1111111111111111,0.1111111111111111,0.1111111111111111
octree,100349,64,0.06707992553710936,0.066436767578125,0.067535400390625,5,0.0670852661132812,0.1875,0.1875,0.1875,0.1875
octree,100349,128,0.04662628173828122,0.0463027954101562,0.0467987060546875,5,0.0466957092285156,0.30597014925373134,0.30597014925373134,0.30597014925373134,0.30597014925373134
octree,100349,256,0.04060363769531248,0.0402603149414062,0.0409088134765625,5,0.0405921936035156,0.31153846153846154,0.31153846153846154,0.31153846153846154,0.31153846153846154
octree,100349,512,0.025186920166015602,0.0247650146484375,0.0253791809082031,5,0.0252647399902343,0.397265625,0.39453125,0.3984375,0.3984375
octree,100349,1024,0.0202125549316406,0.020111083984375,0.0204544067382812,5,0.0201454162597656,0.36815533980582527,0.36699029126213595,0.36893203883495146,0.3679611650485437
octree,100349,2048,0.0129005432128906,0.0126228332519531,0.01318359375,5,0.0129051208496093,0.4228070175438597,0.4215399610136452,0.4239766081871345,0.42251461988304095
octree,100349,4096,0.0105445861816406,0.0105171203613281,0.0105934143066406,5,0.0105323791503906,0.423828125,0.423583984375,0.424072265625,0.423828125
octree,100349,8192,0.006546783447265619,0.006439208984375,0.0066986083984375,5,0.006500244140625,0.45006099048548426,0.44974383996096606,0.45071968772871435,0.44998780190290316
octree,100349,16384,0.0053962707519530796,0.0052566528320312,0.0055198669433593,5,0.0054092407226562,0.4613253600195265,0.46100805467415185,0.4618013180375885,0.46131315596778133
octree,100349,32768,0.00331497192382808,0.0032424926757812,0.0034103393554687,5,0.0033073425292968,0.47630615234375,0.47589111328125,0.476959228515625,0.47625732421875
octree,187279,16,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
octree,187279,32,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
octree,187279,64,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
octree,187279,128,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
octree,187279,256,7.62939453125e-07,0.0,3.814697265625e-06,5,0.0,1.0,1.0,1.0,1.0
octree,187279,512,7.62939453125e-07,0.0,3.814697265625e-06,5,0.0,1.0,1.0,1.0,1.0
octree,187279,1024,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
octree,187279,2048,7.62939453125e-07,0.0,3.814697265625e-06,5,0.0,1.0,1.0,1.0,1.0
octree,187279,4096,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
octree,187279,8192,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
octree,187279,16384,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
octree,187279,32768,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
omnitree_1,0,16,0.05227432250976558,0.0517768859863281,0.0528488159179687,5,0.0520668029785156,0.3125,0.3125,0.3125,0.3125
omnitree_1,0,32,0.0376907348632812,0.0368537902832031,0.0383872985839843,5,0.0379486083984375,0.375,0.34375,0.40625,0.375
omnitree_1,0,64,0.02456359863281246,0.0241432189941406,0.0249099731445312,5,0.0246696472167968,0.4,0.390625,0.4375,0.390625
omnitree_1,0,128,0.01882247924804682,0.0184440612792968,0.0195274353027343,5,0.0187416076660156,0.4234375,0.421875,0.4296875,0.421875
omnitree_1,0,256,0.01258544921874998,0.0123939514160156,0.0127410888671875,5,0.0126266479492187,0.4453125,0.4375,0.453125,0.44140625
omnitree_1,0,512,0.00952529907226558,0.0091361999511718,0.0097465515136718,5,0.0095939636230468,0.463671875,0.451171875,0.46875,0.466796875
omnitree_1,0,1024,0.006276702880859341,0.0060920715332031,0.0065879821777343,5,0.0062255859375,0.4703125,0.46484375,0.4765625,0.4677734375
omnitree_1,0,2048,0.00475921630859372,0.0046501159667968,0.0048751831054687,5,0.0047340393066406,0.4859375,0.48193359375,0.49072265625,0.48583984375
omnitree_1,0,4096,0.0031196594238280797,0.0030479431152343,0.0032310485839843,5,0.0031166076660156,0.485693359375,0.483642578125,0.487548828125,0.486083984375
omnitree_1,0,8192,0.00241088867187496,0.0023269653320312,0.0024948120117187,5,0.0024147033691406,0.4975341796875,0.496337890625,0.4996337890625,0.4971923828125
omnitree_1,0,16384,0.00155563354492184,0.0014762878417968,0.0016403198242187,5,0.0015411376953125,0.49234619140625,0.491455078125,0.49359130859375,0.49224853515625
omnitree_1,0,32768,0.00122833251953122,0.0011444091796875,0.0012893676757812,5,0.001251220703125,0.50216064453125,0.50189208984375,0.502410888671875,0.50225830078125
omnitree_1,1,16,0.30191726684570314,0.3007888793945312,0.3038520812988281,5,0.3011398315429687,0.6625,0.5625,0.75,0.6875
omnitree_1,1,32,0.2314498901367187,0.2276878356933593,0.235107421875,5,0.2327919006347656,0.55,0.53125,0.59375,0.53125
omnitree_1,1,64,0.15697555541992186,0.1558685302734375,0.157440185546875,5,0.1571540832519531,0.65,0.640625,0.671875,0.640625
omnitree_1,1,128,0.10644149780273433,0.1048431396484375,0.1083946228027343,5,0.1061592102050781,0.5546875,0.546875,0.5625,0.5546875
omnitree_1,1,256,0.05877685546874996,0.0577583312988281,0.0594673156738281,5,0.0589218139648437,0.50625,0.5,0.515625,0.50390625
omnitree_1,1,512,0.04491653442382808,0.0445404052734375,0.0456809997558593,5,0.0448036193847656,0.53359375,0.53125,0.537109375,0.533203125
omnitree_1,1,1024,0.028964233398437476,0.0282554626464843,0.0296630859375,5,0.0289649963378906,0.47734375,0.47265625,0.4814453125,0.4775390625
omnitree_1,1,2048,0.020330047607421842,0.019989013671875,0.0205726623535156,5,0.0203933715820312,0.49580078125,0.4921875,0.498046875,0.49658203125
omnitree_1,1,4096,0.013848114013671841,0.0134735107421875,0.0141181945800781,5,0.0138511657714843,0.5158203125,0.5146484375,0.5166015625,0.515869140625
omnitree_1,1,8192,0.00956344604492184,0.0094718933105468,0.0097503662109375,5,0.009490966796875,0.505126953125,0.5040283203125,0.5069580078125,0.5047607421875
omnitree_1,1,16384,0.00682983398437496,0.0065879821777343,0.006988525390625,5,0.0068550109863281,0.50958251953125,0.50909423828125,0.5107421875,0.5093994140625
omnitree_1,1,32768,0.0048316955566406,0.0046119689941406,0.0049972534179687,5,0.0048904418945312,0.491259765625,0.490814208984375,0.49249267578125,0.491058349609375
omnitree_1,2,16,0.0155738830566406,0.0152130126953125,0.0158920288085937,5,0.0157203674316406,0.0625,0.0625,0.0625,0.0625
omnitree_1,2,32,0.0132064819335937,0.0127792358398437,0.0135459899902343,5,0.0133552551269531,0.175,0.125,0.1875,0.1875
omnitree_1,2,64,0.0102516174316406,0.0100746154785156,0.0104713439941406,5,0.0102005004882812,0.271875,0.25,0.28125,0.28125
omnitree_1,2,128,0.00768814086914058,0.0075187683105468,0.0079803466796875,5,0.0076408386230468,0.3421875,0.328125,0.3515625,0.34375
omnitree_1,2,256,0.0054885864257811804,0.0053825378417968,0.0055961608886718,5,0.0054893493652343,0.3953125,0.38671875,0.40234375,0.39453125
omnitree_1,2,512,0.00379180908203122,0.003631591796875,0.0040779113769531,5,0.0037040710449218,0.397265625,0.390625,0.40625,0.39453125
omnitree_1,2,1024,0.00242843627929684,0.0022773742675781,0.0026588439941406,5,0.0023841857910156,0.4029296875,0.3974609375,0.408203125,0.4033203125
omnitree_1,2,2048,0.0016075134277343198,0.0015182495117187,0.0016555786132812,5,0.0016288757324218,0.43017578125,0.427734375,0.4326171875,0.43017578125
omnitree_1,2,4096,0.00117187499999998,0.0011177062988281,0.0012359619140625,5,0.0011825561523437,0.471923828125,0.468505859375,0.473876953125,0.471923828125
omnitree_1,2,8192,0.0007926940917968399,0.0007553100585937,0.0008544921875,5,0.00079345703125,0.493701171875,0.4923095703125,0.4957275390625,0.4937744140625
omnitree_1,2,16384,0.00060119628906246,0.0005683898925781,0.0006599426269531,5,0.0005874633789062,0.4907470703125,0.489501953125,0.49139404296875,0.490966796875
omnitree_1,2,32768,0.00042419433593746,0.0003890991210937,0.0004386901855468,5,0.0004310607910156,0.4946044921875,0.493988037109375,0.49481201171875,0.494720458984375
omnitree_1,53750,16,0.30341567993164065,0.3020057678222656,0.30517578125,5,0.3032646179199219,0.0125,0.0,0.0625,0.0
omnitree_1,53750,32,0.30159759521484375,0.3002433776855469,0.3036727905273437,5,0.3012199401855469,0.0375,0.0,0.125,0.0
omnitree_1,53750,64,0.3019966125488281,0.2985153198242187,0.3036117553710937,5,0.3026390075683594,0.06875,0.015625,0.1875,0.046875
omnitree_1,53750,128,0.28708877563476565,0.280181884765625,0.2931251525878906,5,0.2869987487792969,0.1859375,0.140625,0.21875,0.1953125
omnitree_1,53750,256,0.26292572021484373,0.2575416564941406,0.2669677734375,5,0.2638969421386719,0.2921875,0.26171875,0.32421875,0.2890625
omnitree_1,53750,512,0.23559341430664058,0.2301216125488281,0.2408294677734375,5,0.2355117797851562,0.40859375,0.369140625,0.44140625,0.412109375
omnitree_1,53750,1024,0.2059577941894531,0.2010841369628906,0.2084693908691406,5,0.2067489624023437,0.457421875,0.4443359375,0.4765625,0.4580078125
omnitree_1,53750,2048,0.1712120056152343,0.1679191589355468,0.1750755310058593,5,0.1712379455566406,0.4880859375,0.4677734375,0.5009765625,0.4912109375
omnitree_1,53750,4096,0.12774276733398432,0.122833251953125,0.13201904296875,5,0.1288375854492187,0.4935546875,0.48974609375,0.49755859375,0.49462890625
omnitree_1,53750,8192,0.08330383300781245,0.0821037292480468,0.084503173828125,5,0.08349609375,0.506689453125,0.4990234375,0.519287109375,0.5040283203125
omnitree_1,53750,16384,0.0511672973632812,0.0482749938964843,0.0537300109863281,5,0.0517845153808593,0.531103515625,0.52374267578125,0.539306640625,0.53216552734375
omnitree_1,53750,32768,0.031184387207031223,0.0307807922363281,0.0317230224609375,5,0.0309524536132812,0.548565673828125,0.5443115234375,0.55548095703125,0.547576904296875
omnitree_1,99905,16,0.258233642578125,0.2178726196289062,0.2732925415039062,5,0.2723503112792969,0.6,0.5,0.625,0.625
omnitree_1,99905,32,0.2135009765625,0.2083892822265625,0.2180824279785156,5,0.214691162109375,0.625,0.625,0.625,0.625
omnitree_1,99905,64,0.1377212524414062,0.1350746154785156,0.1410408020019531,5,0.1369094848632812,0.45,0.4375,0.46875,0.4375
omnitree_1,99905,128,0.1063217163085937,0.1052017211914062,0.1072654724121093,5,0.1066093444824218,0.5,0.5,0.5,0.5
omnitree_1,99905,256,0.09377212524414058,0.0926895141601562,0.0950775146484375,5,0.0938491821289062,0.465625,0.4609375,0.47265625,0.46484375
omnitree_1,99905,512,0.07128753662109372,0.07110595703125,0.0714912414550781,5,0.0713005065917968,0.480078125,0.4765625,0.484375,0.48046875
omnitree_1,99905,1024,0.04770736694335934,0.0469284057617187,0.0482521057128906,5,0.0478439331054687,0.51484375,0.513671875,0.515625,0.515625
omnitree_1,99905,2048,0.03401412963867184,0.0337791442871093,0.0341682434082031,5,0.03399658203125,0.499609375,0.498046875,0.50146484375,0.4990234375
omnitree_1,99905,4096,0.0239791870117187,0.0236015319824218,0.0244255065917968,5,0.0239791870117187,0.503076171875,0.501220703125,0.504638671875,0.503173828125
omnitree_1,99905,8192,0.0163009643554687,0.0160331726074218,0.0164718627929687,5,0.0163497924804687,0.4926025390625,0.4912109375,0.4942626953125,0.4920654296875
omnitree_1,99905,16384,0.01107711791992182,0.0108757019042968,0.0113029479980468,5,0.0111007690429687,0.5078369140625,0.507568359375,0.5081787109375,0.50775146484375
omnitree_1,99905,32768,0.00789947509765622,0.0076942443847656,0.0083656311035156,5,0.0078048706054687,0.507745361328125,0.50726318359375,0.508148193359375,0.507843017578125
omnitree_1,100349,16,0.07847366333007808,0.0776710510253906,0.0791587829589843,5,0.0782966613769531,0.25,0.25,0.25,0.25
omnitree_1,100349,32,0.05528793334960934,0.0534706115722656,0.0559844970703125,5,0.0556831359863281,0.4125,0.40625,0.4375,0.40625
omnitree_1,100349,64,0.035755920410156176,0.0348625183105468,0.0364646911621093,5,0.0356979370117187,0.390625,0.375,0.40625,0.390625
omnitree_1,100349,128,0.0220962524414062,0.02166748046875,0.0226402282714843,5,0.0221481323242187,0.3984375,0.390625,0.40625,0.3984375
omnitree_1,100349,256,0.01628570556640622,0.0161666870117187,0.0163955688476562,5,0.0163116455078125,0.44375,0.43359375,0.453125,0.44140625
omnitree_1,100349,512,0.01177825927734372,0.0114212036132812,0.0123786926269531,5,0.0117645263671875,0.44453125,0.43359375,0.458984375,0.443359375
omnitree_1,100349,1024,0.00831222534179684,0.0080680847167968,0.0084075927734375,5,0.0083961486816406,0.4615234375,0.4560546875,0.4658203125,0.4619140625
omnitree_1,100349,2048,0.00565185546874998,0.0053749084472656,0.005828857421875,5,0.0057525634765625,0.4779296875,0.474609375,0.48046875,0.478515625
omnitree_1,100349,4096,0.0040061950683593405,0.0039520263671875,0.0041275024414062,5,0.0039939880371093,0.480615234375,0.47900390625,0.48291015625,0.479736328125
omnitree_1,100349,8192,0.0029510498046874797,0.0028610229492187,0.0030975341796875,5,0.0029373168945312,0.4906982421875,0.4896240234375,0.4915771484375,0.4910888671875
omnitree_1,100349,16384,0.0020355224609374598,0.0019149780273437,0.0020980834960937,5,0.0020599365234375,0.497998046875,0.4971923828125,0.49871826171875,0.49798583984375
omnitree_1,100349,32768,0.001492500305175775,0.0014190673828125,0.0015754699707031,4,0.00148773193359375,0.49710845947265625,0.496795654296875,0.49755859375,0.497039794921875
omnitree_1,187279,16,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
omnitree_1,187279,32,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
omnitree_1,187279,64,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
omnitree_1,187279,128,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
omnitree_1,187279,256,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
omnitree_1,187279,512,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
omnitree_1,187279,1024,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
omnitree_1,187279,2048,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
omnitree_1,187279,4096,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
omnitree_1,187279,8192,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0
omnitree_1,187279,16384,7.62939453125e-07,0.0,3.814697265625e-06,5,0.0,1.0,1.0,1.0,1.0
omnitree_1,187279,32768,0.0,0.0,0.0,5,0.0,1.0,1.0,1.0,1.0


==> data/special_temporal/0_32768_s512_eval_combined_timeline.txt <==
:: 0;64;80
:: 1;64;81
:: 2;64;82
:: 3;64;83
:: 4;65;84
:: 5;65;85
:: 6;65;86
:: 7;65;87
:: 8;66;88
:: 9;66;89
:: 10;66;90
:: 11;66;91
:: 12;67;92
:: 13;67;93
:: 14;67;94
:: 15;67;95
:: 16;68;96
:: 17;68;97
:: 18;68;98
:: 19;68;99
:: 20;69;100
:: 21;69;101
:: 22;69;102
:: 23;69;103
:: 24;70;104
:: 25;70;105
:: 26;70;106
:: 27;70;107
:: 28;71;108
:: 29;71;109
:: 30;71;110
:: 31;71;111
:: 32;72;112
:: 33;72;113
:: 34;72;114
:: 35;72;115
:: 36;73;116
:: 37;73;117
:: 38;73;118
:: 39;73;119
:: 40;74;120
:: 41;74;121
:: 42;74;122
:: 43;74;123
:: 44;75;124
:: 45;75;125
:: 46;75;126
:: 47;75;127
:: 48;76;128
:: 49;76;129
:: 50;76;130
:: 51;76;131
:: 52;77;132
:: 53;77;133
:: 54;77;134
:: 55;77;135
:: 56;78;136
:: 57;78;137
:: 58;78;138
:: 59;78;139
:: 60;79;140
:: 61;79;141
:: 62;79;142
:: 63;79;143


==> data/special_temporal/0_octree_32768_s512_eval_timeline.txt <==
% \includegraphics[width=\linewidth]{0_octree_32768_s512_eval_t000.png}
::0 
::0 
::0 
::0 
% \includegraphics[width=\linewidth]{0_octree_32768_s512_eval_t004.png}
::1 
::1 
::1 
::1 
% \includegraphics[width=\linewidth]{0_octree_32768_s512_eval_t008.png}
::2 
::2 
::2 
::2 
% \includegraphics[width=\linewidth]{0_octree_32768_s512_eval_t012.png}
::3 
::3 
::3 
::3 
% \includegraphics[width=\linewidth]{0_octree_32768_s512_eval_t016.png}
::4 
::4 
::4 
::4 
% \includegraphics[width=\linewidth]{0_octree_32768_s512_eval_t020.png}
::5 
::5 
::5 
::5 
% \includegraphics[width=\linewidth]{0_octree_32768_s512_eval_t024.png}
::6 
::6 
::6 
::6 
% \includegraphics[width=\linewidth]{0_octree_32768_s512_eval_t028.png}
::7 
::7 
::7 
::7 
% \includegraphics[width=\linewidth]{0_octree_32768_s512_eval_t032.png}
::8 
::8 
::8 
::8 
% \includegraphics[width=\linewidth]{0_octree_32768_s512_eval_t036.png}
::9 
::9 
::9 
::9 
% \includegraphics[width=\linewidth]{0_octree_32768_s512_eval_t040.png}
::10 
::10 
::10 
::10 
% \includegraphics[width=\linewidth]{0_octree_32768_s512_eval_t044.png}
::11 
::11 
::11 
::11 
% \includegraphics[width=\linewidth]{0_octree_32768_s512_eval_t048.png}
::12 
::12 
::12 
::12 
% \includegraphics[width=\linewidth]{0_octree_32768_s512_eval_t052.png}
::13 
::13 
::13 
::13 
% \includegraphics[width=\linewidth]{0_octree_32768_s512_eval_t056.png}
::14 
::14 
::14 
::14 
% \includegraphics[width=\linewidth]{0_octree_32768_s512_eval_t060.png}
::15 
::15 
::15 
::15 
% \def\filelist{{ 0_octree_32768_s512_eval_t000.png}, {0_octree_32768_s512_eval_t004.png}, {0_octree_32768_s512_eval_t008.png}, {0_octree_32768_s512_eval_t012.png}, {0_octree_32768_s512_eval_t016.png}, {0_octree_32768_s512_eval_t020.png}, {0_octree_32768_s512_eval_t024.png}, {0_octree_32768_s512_eval_t028.png}, {0_octree_32768_s512_eval_t032.png}, {0_octree_32768_s512_eval_t036.png}, {0_octree_32768_s512_eval_t040.png}, {0_octree_32768_s512_eval_t044.png}, {0_octree_32768_s512_eval_t048.png}, {0_octree_32768_s512_eval_t052.png}, {0_octree_32768_s512_eval_t056.png}, {0_octree_32768_s512_eval_t060.png}}


==> data/special_temporal/0_omnitree_1_32768_s512_eval_timeline.txt <==
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t000.png}
::0 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t001.png}
::1 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t002.png}
::2 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t003.png}
::3 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t004.png}
::4 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t005.png}
::5 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t006.png}
::6 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t007.png}
::7 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t008.png}
::8 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t009.png}
::9 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t010.png}
::10 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t011.png}
::11 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t012.png}
::12 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t013.png}
::13 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t014.png}
::14 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t015.png}
::15 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t016.png}
::16 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t017.png}
::17 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t018.png}
::18 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t019.png}
::19 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t020.png}
::20 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t021.png}
::21 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t022.png}
::22 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t023.png}
::23 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t024.png}
::24 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t025.png}
::25 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t026.png}
::26 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t027.png}
::27 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t028.png}
::28 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t029.png}
::29 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t030.png}
::30 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t031.png}
::31 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t032.png}
::32 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t033.png}
::33 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t034.png}
::34 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t035.png}
::35 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t036.png}
::36 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t037.png}
::37 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t038.png}
::38 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t039.png}
::39 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t040.png}
::40 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t041.png}
::41 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t042.png}
::42 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t043.png}
::43 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t044.png}
::44 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t045.png}
::45 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t046.png}
::46 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t047.png}
::47 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t048.png}
::48 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t049.png}
::49 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t050.png}
::50 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t051.png}
::51 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t052.png}
::52 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t053.png}
::53 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t054.png}
::54 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t055.png}
::55 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t056.png}
::56 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t057.png}
::57 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t058.png}
::58 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t059.png}
::59 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t060.png}
::60 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t061.png}
::61 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t062.png}
::62 
% \includegraphics[width=\linewidth]{0_omnitree_1_32768_s512_eval_t063.png}
::63 
% \def\filelist{{ 0_omnitree_1_32768_s512_eval_t000.png}, {0_omnitree_1_32768_s512_eval_t001.png}, {0_omnitree_1_32768_s512_eval_t002.png}, {0_omnitree_1_32768_s512_eval_t003.png}, {0_omnitree_1_32768_s512_eval_t004.png}, {0_omnitree_1_32768_s512_eval_t005.png}, {0_omnitree_1_32768_s512_eval_t006.png}, {0_omnitree_1_32768_s512_eval_t007.png}, {0_omnitree_1_32768_s512_eval_t008.png}, {0_omnitree_1_32768_s512_eval_t009.png}, {0_omnitree_1_32768_s512_eval_t010.png}, {0_omnitree_1_32768_s512_eval_t011.png}, {0_omnitree_1_32768_s512_eval_t012.png}, {0_omnitree_1_32768_s512_eval_t013.png}, {0_omnitree_1_32768_s512_eval_t014.png}, {0_omnitree_1_32768_s512_eval_t015.png}, {0_omnitree_1_32768_s512_eval_t016.png}, {0_omnitree_1_32768_s512_eval_t017.png}, {0_omnitree_1_32768_s512_eval_t018.png}, {0_omnitree_1_32768_s512_eval_t019.png}, {0_omnitree_1_32768_s512_eval_t020.png}, {0_omnitree_1_32768_s512_eval_t021.png}, {0_omnitree_1_32768_s512_eval_t022.png}, {0_omnitree_1_32768_s512_eval_t023.png}, {0_omnitree_1_32768_s512_eval_t024.png}, {0_omnitree_1_32768_s512_eval_t025.png}, {0_omnitree_1_32768_s512_eval_t026.png}, {0_omnitree_1_32768_s512_eval_t027.png}, {0_omnitree_1_32768_s512_eval_t028.png}, {0_omnitree_1_32768_s512_eval_t029.png}, {0_omnitree_1_32768_s512_eval_t030.png}, {0_omnitree_1_32768_s512_eval_t031.png}, {0_omnitree_1_32768_s512_eval_t032.png}, {0_omnitree_1_32768_s512_eval_t033.png}, {0_omnitree_1_32768_s512_eval_t034.png}, {0_omnitree_1_32768_s512_eval_t035.png}, {0_omnitree_1_32768_s512_eval_t036.png}, {0_omnitree_1_32768_s512_eval_t037.png}, {0_omnitree_1_32768_s512_eval_t038.png}, {0_omnitree_1_32768_s512_eval_t039.png}, {0_omnitree_1_32768_s512_eval_t040.png}, {0_omnitree_1_32768_s512_eval_t041.png}, {0_omnitree_1_32768_s512_eval_t042.png}, {0_omnitree_1_32768_s512_eval_t043.png}, {0_omnitree_1_32768_s512_eval_t044.png}, {0_omnitree_1_32768_s512_eval_t045.png}, {0_omnitree_1_32768_s512_eval_t046.png}, {0_omnitree_1_32768_s512_eval_t047.png}, {0_omnitree_1_32768_s512_eval_t048.png}, {0_omnitree_1_32768_s512_eval_t049.png}, {0_omnitree_1_32768_s512_eval_t050.png}, {0_omnitree_1_32768_s512_eval_t051.png}, {0_omnitree_1_32768_s512_eval_t052.png}, {0_omnitree_1_32768_s512_eval_t053.png}, {0_omnitree_1_32768_s512_eval_t054.png}, {0_omnitree_1_32768_s512_eval_t055.png}, {0_omnitree_1_32768_s512_eval_t056.png}, {0_omnitree_1_32768_s512_eval_t057.png}, {0_omnitree_1_32768_s512_eval_t058.png}, {0_omnitree_1_32768_s512_eval_t059.png}, {0_omnitree_1_32768_s512_eval_t060.png}, {0_omnitree_1_32768_s512_eval_t061.png}, {0_omnitree_1_32768_s512_eval_t062.png}, {0_omnitree_1_32768_s512_eval_t063.png}}


==> data/special_temporal/100349_32768_s512_eval_combined_timeline.txt <==
:: 0;64;96
:: 1;64;97
:: 2;65;98
:: 3;65;99
:: 4;66;100
:: 5;66;101
:: 6;67;102
:: 7;67;103
:: 8;68;104
:: 9;68;105
:: 10;69;106
:: 11;69;107
:: 12;70;108
:: 13;70;109
:: 14;71;110
:: 15;71;111
:: 16;72;112
:: 17;72;113
:: 18;73;114
:: 19;73;115
:: 20;74;116
:: 21;74;117
:: 22;75;118
:: 23;75;119
:: 24;76;120
:: 25;76;121
:: 26;77;122
:: 27;77;123
:: 28;78;124
:: 29;78;125
:: 30;79;126
:: 31;79;127
:: 32;80;128
:: 33;80;129
:: 34;81;130
:: 35;81;131
:: 36;82;132
:: 37;82;133
:: 38;83;134
:: 39;83;135
:: 40;84;136
:: 41;84;137
:: 42;85;138
:: 43;85;139
:: 44;86;140
:: 45;86;141
:: 46;87;142
:: 47;87;143
:: 48;88;144
:: 49;88;145
:: 50;89;146
:: 51;89;147
:: 52;90;148
:: 53;90;149
:: 54;91;150
:: 55;91;151
:: 56;92;152
:: 57;92;153
:: 58;93;154
:: 59;93;155
:: 60;94;156
:: 61;94;157
:: 62;95;158
:: 63;95;159


==> data/special_temporal/100349_octree_32768_s512_eval_timeline.txt <==
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t000.png}
::0 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}}
::0 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t002.png}
::1 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}}
::1 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t004.png}
::2 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}}
::2 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t006.png}
::3 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}}
::3 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t008.png}
::4 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}}
::4 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t010.png}
::5 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}}
::5 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t012.png}
::6 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}}
::6 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t014.png}
::7 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}}
::7 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t016.png}
::8 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}}
::8 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t018.png}
::9 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}}
::9 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t020.png}
::10 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}}
::10 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t022.png}
::11 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}}
::11 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t024.png}
::12 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}}
::12 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t026.png}
::13 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}}
::13 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t028.png}
::14 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}}
::14 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t030.png}
::15 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}}
::15 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t032.png}
::16 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}}
::16 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t034.png}
::17 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}}
::17 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t036.png}
::18 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}}
::18 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t038.png}
::19 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}}
::19 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t040.png}
::20 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}}
::20 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t042.png}
::21 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}}
::21 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t044.png}
::22 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}}
::22 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t046.png}
::23 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}}
::23 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t048.png}
::24 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}, {100349_octree_32768_s512_eval_t048.png}}
::24 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}, {100349_octree_32768_s512_eval_t048.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t050.png}
::25 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}, {100349_octree_32768_s512_eval_t048.png}, {100349_octree_32768_s512_eval_t050.png}}
::25 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}, {100349_octree_32768_s512_eval_t048.png}, {100349_octree_32768_s512_eval_t050.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t052.png}
::26 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}, {100349_octree_32768_s512_eval_t048.png}, {100349_octree_32768_s512_eval_t050.png}, {100349_octree_32768_s512_eval_t052.png}}
::26 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}, {100349_octree_32768_s512_eval_t048.png}, {100349_octree_32768_s512_eval_t050.png}, {100349_octree_32768_s512_eval_t052.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t054.png}
::27 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}, {100349_octree_32768_s512_eval_t048.png}, {100349_octree_32768_s512_eval_t050.png}, {100349_octree_32768_s512_eval_t052.png}, {100349_octree_32768_s512_eval_t054.png}}
::27 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}, {100349_octree_32768_s512_eval_t048.png}, {100349_octree_32768_s512_eval_t050.png}, {100349_octree_32768_s512_eval_t052.png}, {100349_octree_32768_s512_eval_t054.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t056.png}
::28 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}, {100349_octree_32768_s512_eval_t048.png}, {100349_octree_32768_s512_eval_t050.png}, {100349_octree_32768_s512_eval_t052.png}, {100349_octree_32768_s512_eval_t054.png}, {100349_octree_32768_s512_eval_t056.png}}
::28 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}, {100349_octree_32768_s512_eval_t048.png}, {100349_octree_32768_s512_eval_t050.png}, {100349_octree_32768_s512_eval_t052.png}, {100349_octree_32768_s512_eval_t054.png}, {100349_octree_32768_s512_eval_t056.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t058.png}
::29 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}, {100349_octree_32768_s512_eval_t048.png}, {100349_octree_32768_s512_eval_t050.png}, {100349_octree_32768_s512_eval_t052.png}, {100349_octree_32768_s512_eval_t054.png}, {100349_octree_32768_s512_eval_t056.png}, {100349_octree_32768_s512_eval_t058.png}}
::29 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}, {100349_octree_32768_s512_eval_t048.png}, {100349_octree_32768_s512_eval_t050.png}, {100349_octree_32768_s512_eval_t052.png}, {100349_octree_32768_s512_eval_t054.png}, {100349_octree_32768_s512_eval_t056.png}, {100349_octree_32768_s512_eval_t058.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t060.png}
::30 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}, {100349_octree_32768_s512_eval_t048.png}, {100349_octree_32768_s512_eval_t050.png}, {100349_octree_32768_s512_eval_t052.png}, {100349_octree_32768_s512_eval_t054.png}, {100349_octree_32768_s512_eval_t056.png}, {100349_octree_32768_s512_eval_t058.png}, {100349_octree_32768_s512_eval_t060.png}}
::30 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}, {100349_octree_32768_s512_eval_t048.png}, {100349_octree_32768_s512_eval_t050.png}, {100349_octree_32768_s512_eval_t052.png}, {100349_octree_32768_s512_eval_t054.png}, {100349_octree_32768_s512_eval_t056.png}, {100349_octree_32768_s512_eval_t058.png}, {100349_octree_32768_s512_eval_t060.png}}
% \includegraphics[width=\linewidth]{100349_octree_32768_s512_eval_t062.png}
::31 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}, {100349_octree_32768_s512_eval_t048.png}, {100349_octree_32768_s512_eval_t050.png}, {100349_octree_32768_s512_eval_t052.png}, {100349_octree_32768_s512_eval_t054.png}, {100349_octree_32768_s512_eval_t056.png}, {100349_octree_32768_s512_eval_t058.png}, {100349_octree_32768_s512_eval_t060.png}, {100349_octree_32768_s512_eval_t062.png}}
::31 
% \def\filelist{{ 100349_octree_32768_s512_eval_t000.png}, {100349_octree_32768_s512_eval_t002.png}, {100349_octree_32768_s512_eval_t004.png}, {100349_octree_32768_s512_eval_t006.png}, {100349_octree_32768_s512_eval_t008.png}, {100349_octree_32768_s512_eval_t010.png}, {100349_octree_32768_s512_eval_t012.png}, {100349_octree_32768_s512_eval_t014.png}, {100349_octree_32768_s512_eval_t016.png}, {100349_octree_32768_s512_eval_t018.png}, {100349_octree_32768_s512_eval_t020.png}, {100349_octree_32768_s512_eval_t022.png}, {100349_octree_32768_s512_eval_t024.png}, {100349_octree_32768_s512_eval_t026.png}, {100349_octree_32768_s512_eval_t028.png}, {100349_octree_32768_s512_eval_t030.png}, {100349_octree_32768_s512_eval_t032.png}, {100349_octree_32768_s512_eval_t034.png}, {100349_octree_32768_s512_eval_t036.png}, {100349_octree_32768_s512_eval_t038.png}, {100349_octree_32768_s512_eval_t040.png}, {100349_octree_32768_s512_eval_t042.png}, {100349_octree_32768_s512_eval_t044.png}, {100349_octree_32768_s512_eval_t046.png}, {100349_octree_32768_s512_eval_t048.png}, {100349_octree_32768_s512_eval_t050.png}, {100349_octree_32768_s512_eval_t052.png}, {100349_octree_32768_s512_eval_t054.png}, {100349_octree_32768_s512_eval_t056.png}, {100349_octree_32768_s512_eval_t058.png}, {100349_octree_32768_s512_eval_t060.png}, {100349_octree_32768_s512_eval_t062.png}}


==> data/special_temporal/187279_32768_s512_eval_combined_timeline.txt <==
:: 0;64;80
:: 1;64;81
:: 2;64;82
:: 3;64;83
:: 4;65;84
:: 5;65;85
:: 6;65;86
:: 7;65;87
:: 8;66;88
:: 9;66;89
:: 10;66;90
:: 11;66;91
:: 12;67;92
:: 13;67;93
:: 14;67;94
:: 15;67;95
:: 16;68;96
:: 17;68;97
:: 18;68;98
:: 19;68;99
:: 20;69;100
:: 21;69;101
:: 22;69;102
:: 23;69;103
:: 24;70;104
:: 25;70;105
:: 26;70;106
:: 27;70;107
:: 28;71;108
:: 29;71;109
:: 30;71;110
:: 31;71;111
:: 32;72;112
:: 33;72;113
:: 34;72;114
:: 35;72;115
:: 36;73;116
:: 37;73;117
:: 38;73;118
:: 39;73;119
:: 40;74;120
:: 41;74;121
:: 42;74;122
:: 43;74;123
:: 44;75;124
:: 45;75;125
:: 46;75;126
:: 47;75;127
:: 48;76;128
:: 49;76;129
:: 50;76;130
:: 51;76;131
:: 52;77;132
:: 53;77;133
:: 54;77;134
:: 55;77;135
:: 56;78;136
:: 57;78;137
:: 58;78;138
:: 59;78;139
:: 60;79;140
:: 61;79;141
:: 62;79;142
:: 63;79;143


==> data/special_temporal/187279_octree_32768_s512_eval_timeline.txt <==
% \includegraphics[width=\linewidth]{187279_octree_32768_s512_eval_t000.png}
::0 
::0 
::0 
::0 
% \includegraphics[width=\linewidth]{187279_octree_32768_s512_eval_t004.png}
::1 
::1 
::1 
::1 
% \includegraphics[width=\linewidth]{187279_octree_32768_s512_eval_t008.png}
::2 
::2 
::2 
::2 
% \includegraphics[width=\linewidth]{187279_octree_32768_s512_eval_t012.png}
::3 
::3 
::3 
::3 
% \includegraphics[width=\linewidth]{187279_octree_32768_s512_eval_t016.png}
::4 
::4 
::4 
::4 
% \includegraphics[width=\linewidth]{187279_octree_32768_s512_eval_t020.png}
::5 
::5 
::5 
::5 
% \includegraphics[width=\linewidth]{187279_octree_32768_s512_eval_t024.png}
::6 
::6 
::6 
::6 
% \includegraphics[width=\linewidth]{187279_octree_32768_s512_eval_t028.png}
::7 
::7 
::7 
::7 
% \includegraphics[width=\linewidth]{187279_octree_32768_s512_eval_t032.png}
::8 
::8 
::8 
::8 
% \includegraphics[width=\linewidth]{187279_octree_32768_s512_eval_t036.png}
::9 
::9 
::9 
::9 
% \includegraphics[width=\linewidth]{187279_octree_32768_s512_eval_t040.png}
::10 
::10 
::10 
::10 
% \includegraphics[width=\linewidth]{187279_octree_32768_s512_eval_t044.png}
::11 
::11 
::11 
::11 
% \includegraphics[width=\linewidth]{187279_octree_32768_s512_eval_t048.png}
::12 
::12 
::12 
::12 
% \includegraphics[width=\linewidth]{187279_octree_32768_s512_eval_t052.png}
::13 
::13 
::13 
::13 
% \includegraphics[width=\linewidth]{187279_octree_32768_s512_eval_t056.png}
::14 
::14 
::14 
::14 
% \includegraphics[width=\linewidth]{187279_octree_32768_s512_eval_t060.png}
::15 
::15 
::15 
::15 
% \def\filelist{{ 187279_octree_32768_s512_eval_t000.png}, {187279_octree_32768_s512_eval_t004.png}, {187279_octree_32768_s512_eval_t008.png}, {187279_octree_32768_s512_eval_t012.png}, {187279_octree_32768_s512_eval_t016.png}, {187279_octree_32768_s512_eval_t020.png}, {187279_octree_32768_s512_eval_t024.png}, {187279_octree_32768_s512_eval_t028.png}, {187279_octree_32768_s512_eval_t032.png}, {187279_octree_32768_s512_eval_t036.png}, {187279_octree_32768_s512_eval_t040.png}, {187279_octree_32768_s512_eval_t044.png}, {187279_octree_32768_s512_eval_t048.png}, {187279_octree_32768_s512_eval_t052.png}, {187279_octree_32768_s512_eval_t056.png}, {187279_octree_32768_s512_eval_t060.png}}


==> data/special_temporal/187279_omnitree_1_32768_s512_eval_timeline.txt <==
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t000.png}
::0 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t001.png}
::1 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t002.png}
::2 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t003.png}
::3 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t004.png}
::4 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t005.png}
::5 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t006.png}
::6 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t007.png}
::7 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t008.png}
::8 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t009.png}
::9 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t010.png}
::10 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t011.png}
::11 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t012.png}
::12 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t013.png}
::13 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t014.png}
::14 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t015.png}
::15 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t016.png}
::16 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t017.png}
::17 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t018.png}
::18 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t019.png}
::19 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t020.png}
::20 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t021.png}
::21 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t022.png}
::22 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t023.png}
::23 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t024.png}
::24 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t025.png}
::25 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t026.png}
::26 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t027.png}
::27 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t028.png}
::28 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t029.png}
::29 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t030.png}
::30 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t031.png}
::31 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t032.png}
::32 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t033.png}
::33 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t034.png}
::34 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t035.png}
::35 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t036.png}
::36 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t037.png}
::37 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t038.png}
::38 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t039.png}
::39 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t040.png}
::40 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t041.png}
::41 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t042.png}
::42 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t043.png}
::43 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t044.png}
::44 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t045.png}
::45 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t046.png}
::46 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t047.png}
::47 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t048.png}
::48 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t049.png}
::49 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t050.png}
::50 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t051.png}
::51 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t052.png}
::52 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t053.png}
::53 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t054.png}
::54 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t055.png}
::55 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t056.png}
::56 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t057.png}
::57 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t058.png}
::58 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t059.png}
::59 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t060.png}
::60 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t061.png}
::61 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t062.png}
::62 
% \includegraphics[width=\linewidth]{187279_omnitree_1_32768_s512_eval_t063.png}
::63 
% \def\filelist{{ 187279_omnitree_1_32768_s512_eval_t000.png}, {187279_omnitree_1_32768_s512_eval_t001.png}, {187279_omnitree_1_32768_s512_eval_t002.png}, {187279_omnitree_1_32768_s512_eval_t003.png}, {187279_omnitree_1_32768_s512_eval_t004.png}, {187279_omnitree_1_32768_s512_eval_t005.png}, {187279_omnitree_1_32768_s512_eval_t006.png}, {187279_omnitree_1_32768_s512_eval_t007.png}, {187279_omnitree_1_32768_s512_eval_t008.png}, {187279_omnitree_1_32768_s512_eval_t009.png}, {187279_omnitree_1_32768_s512_eval_t010.png}, {187279_omnitree_1_32768_s512_eval_t011.png}, {187279_omnitree_1_32768_s512_eval_t012.png}, {187279_omnitree_1_32768_s512_eval_t013.png}, {187279_omnitree_1_32768_s512_eval_t014.png}, {187279_omnitree_1_32768_s512_eval_t015.png}, {187279_omnitree_1_32768_s512_eval_t016.png}, {187279_omnitree_1_32768_s512_eval_t017.png}, {187279_omnitree_1_32768_s512_eval_t018.png}, {187279_omnitree_1_32768_s512_eval_t019.png}, {187279_omnitree_1_32768_s512_eval_t020.png}, {187279_omnitree_1_32768_s512_eval_t021.png}, {187279_omnitree_1_32768_s512_eval_t022.png}, {187279_omnitree_1_32768_s512_eval_t023.png}, {187279_omnitree_1_32768_s512_eval_t024.png}, {187279_omnitree_1_32768_s512_eval_t025.png}, {187279_omnitree_1_32768_s512_eval_t026.png}, {187279_omnitree_1_32768_s512_eval_t027.png}, {187279_omnitree_1_32768_s512_eval_t028.png}, {187279_omnitree_1_32768_s512_eval_t029.png}, {187279_omnitree_1_32768_s512_eval_t030.png}, {187279_omnitree_1_32768_s512_eval_t031.png}, {187279_omnitree_1_32768_s512_eval_t032.png}, {187279_omnitree_1_32768_s512_eval_t033.png}, {187279_omnitree_1_32768_s512_eval_t034.png}, {187279_omnitree_1_32768_s512_eval_t035.png}, {187279_omnitree_1_32768_s512_eval_t036.png}, {187279_omnitree_1_32768_s512_eval_t037.png}, {187279_omnitree_1_32768_s512_eval_t038.png}, {187279_omnitree_1_32768_s512_eval_t039.png}, {187279_omnitree_1_32768_s512_eval_t040.png}, {187279_omnitree_1_32768_s512_eval_t041.png}, {187279_omnitree_1_32768_s512_eval_t042.png}, {187279_omnitree_1_32768_s512_eval_t043.png}, {187279_omnitree_1_32768_s512_eval_t044.png}, {187279_omnitree_1_32768_s512_eval_t045.png}, {187279_omnitree_1_32768_s512_eval_t046.png}, {187279_omnitree_1_32768_s512_eval_t047.png}, {187279_omnitree_1_32768_s512_eval_t048.png}, {187279_omnitree_1_32768_s512_eval_t049.png}, {187279_omnitree_1_32768_s512_eval_t050.png}, {187279_omnitree_1_32768_s512_eval_t051.png}, {187279_omnitree_1_32768_s512_eval_t052.png}, {187279_omnitree_1_32768_s512_eval_t053.png}, {187279_omnitree_1_32768_s512_eval_t054.png}, {187279_omnitree_1_32768_s512_eval_t055.png}, {187279_omnitree_1_32768_s512_eval_t056.png}, {187279_omnitree_1_32768_s512_eval_t057.png}, {187279_omnitree_1_32768_s512_eval_t058.png}, {187279_omnitree_1_32768_s512_eval_t059.png}, {187279_omnitree_1_32768_s512_eval_t060.png}, {187279_omnitree_1_32768_s512_eval_t061.png}, {187279_omnitree_1_32768_s512_eval_t062.png}, {187279_omnitree_1_32768_s512_eval_t063.png}}


==> data/special_temporal/1_32768_s512_eval_combined_timeline.txt <==
:: 0;64;69
:: 1;64;69
:: 2;64;69
:: 3;64;69
:: 4;64;69
:: 5;64;69
:: 6;64;69
:: 7;64;69
:: 8;64;69
:: 9;64;69
:: 10;64;69
:: 11;64;69
:: 12;64;69
:: 13;64;69
:: 14;64;69
:: 15;64;69
:: 16;65;69
:: 17;65;69
:: 18;65;69
:: 19;65;69
:: 20;65;69
:: 21;65;69
:: 22;65;69
:: 23;65;69
:: 24;66;69
:: 25;66;69
:: 26;66;69
:: 27;66;69
:: 28;66;69
:: 29;66;69
:: 30;66;69
:: 31;66;69
:: 32;67;69
:: 33;67;69
:: 34;67;69
:: 35;67;69
:: 36;67;69
:: 37;67;69
:: 38;67;69
:: 39;67;69
:: 40;67;69
:: 41;67;69
:: 42;67;69
:: 43;67;69
:: 44;67;69
:: 45;67;69
:: 46;67;69
:: 47;67;69
:: 48;67;69
:: 49;67;69
:: 50;67;69
:: 51;67;69
:: 52;67;69
:: 53;67;69
:: 54;67;69
:: 55;67;69
:: 56;68;69
:: 57;68;69
:: 58;68;69
:: 59;68;69
:: 60;68;69
:: 61;68;69
:: 62;68;69
:: 63;68;69


==> data/special_temporal/1_octree_32768_s512_eval_timeline.txt <==
% \includegraphics[width=\linewidth]{1_octree_32768_s512_eval_t000.png}
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
% \includegraphics[width=\linewidth]{1_octree_32768_s512_eval_t016.png}
::1 
::1 
::1 
::1 
::1 
::1 
::1 
::1 
% \includegraphics[width=\linewidth]{1_octree_32768_s512_eval_t024.png}
::2 
::2 
::2 
::2 
::2 
::2 
::2 
::2 
% \includegraphics[width=\linewidth]{1_octree_32768_s512_eval_t032.png}
::3 
::3 
::3 
::3 
::3 
::3 
::3 
::3 
::3 
::3 
::3 
::3 
::3 
::3 
::3 
::3 
::3 
::3 
::3 
::3 
::3 
::3 
::3 
::3 
% \includegraphics[width=\linewidth]{1_octree_32768_s512_eval_t056.png}
::4 
::4 
::4 
::4 
::4 
::4 
::4 
::4 
% \def\filelist{{ 1_octree_32768_s512_eval_t000.png}, {1_octree_32768_s512_eval_t016.png}, {1_octree_32768_s512_eval_t024.png}, {1_octree_32768_s512_eval_t032.png}, {1_octree_32768_s512_eval_t056.png}}


==> data/special_temporal/1_omnitree_1_32768_s512_eval_timeline.txt <==
% \includegraphics[width=\linewidth]{1_omnitree_1_32768_s512_eval_t000.png}
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
::0 
% \def\filelist{{ 1_omnitree_1_32768_s512_eval_t000.png}}


==> data/special_temporal/2_32768_s512_eval_combined_timeline.txt <==
:: 0;64;96
:: 1;64;97
:: 2;65;98
:: 3;65;99
:: 4;66;100
:: 5;66;101
:: 6;67;102
:: 7;67;103
:: 8;68;104
:: 9;68;105
:: 10;69;106
:: 11;69;107
:: 12;70;108
:: 13;70;109
:: 14;71;110
:: 15;71;111
:: 16;72;112
:: 17;72;113
:: 18;73;114
:: 19;73;115
:: 20;74;116
:: 21;74;117
:: 22;75;118
:: 23;75;119
:: 24;76;120
:: 25;76;121
:: 26;77;122
:: 27;77;123
:: 28;78;124
:: 29;78;125
:: 30;79;126
:: 31;79;127
:: 32;80;128
:: 33;80;129
:: 34;81;130
:: 35;81;131
:: 36;82;132
:: 37;82;133
:: 38;83;134
:: 39;83;135
:: 40;84;136
:: 41;84;137
:: 42;85;138
:: 43;85;139
:: 44;86;140
:: 45;86;141
:: 46;87;142
:: 47;87;143
:: 48;88;144
:: 49;88;145
:: 50;89;146
:: 51;89;147
:: 52;90;148
:: 53;90;149
:: 54;91;150
:: 55;91;151
:: 56;92;152
:: 57;92;153
:: 58;93;154
:: 59;93;155
:: 60;94;156
:: 61;94;157
:: 62;95;158
:: 63;95;159


==> data/special_temporal/2_octree_32768_s512_eval_timeline.txt <==
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t000.png}
::0 
::0 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t002.png}
::1 
::1 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t004.png}
::2 
::2 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t006.png}
::3 
::3 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t008.png}
::4 
::4 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t010.png}
::5 
::5 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t012.png}
::6 
::6 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t014.png}
::7 
::7 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t016.png}
::8 
::8 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t018.png}
::9 
::9 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t020.png}
::10 
::10 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t022.png}
::11 
::11 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t024.png}
::12 
::12 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t026.png}
::13 
::13 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t028.png}
::14 
::14 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t030.png}
::15 
::15 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t032.png}
::16 
::16 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t034.png}
::17 
::17 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t036.png}
::18 
::18 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t038.png}
::19 
::19 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t040.png}
::20 
::20 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t042.png}
::21 
::21 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t044.png}
::22 
::22 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t046.png}
::23 
::23 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t048.png}
::24 
::24 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t050.png}
::25 
::25 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t052.png}
::26 
::26 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t054.png}
::27 
::27 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t056.png}
::28 
::28 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t058.png}
::29 
::29 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t060.png}
::30 
::30 
% \includegraphics[width=\linewidth]{2_octree_32768_s512_eval_t062.png}
::31 
::31 
% \def\filelist{{ 2_octree_32768_s512_eval_t000.png}, {2_octree_32768_s512_eval_t002.png}, {2_octree_32768_s512_eval_t004.png}, {2_octree_32768_s512_eval_t006.png}, {2_octree_32768_s512_eval_t008.png}, {2_octree_32768_s512_eval_t010.png}, {2_octree_32768_s512_eval_t012.png}, {2_octree_32768_s512_eval_t014.png}, {2_octree_32768_s512_eval_t016.png}, {2_octree_32768_s512_eval_t018.png}, {2_octree_32768_s512_eval_t020.png}, {2_octree_32768_s512_eval_t022.png}, {2_octree_32768_s512_eval_t024.png}, {2_octree_32768_s512_eval_t026.png}, {2_octree_32768_s512_eval_t028.png}, {2_octree_32768_s512_eval_t030.png}, {2_octree_32768_s512_eval_t032.png}, {2_octree_32768_s512_eval_t034.png}, {2_octree_32768_s512_eval_t036.png}, {2_octree_32768_s512_eval_t038.png}, {2_octree_32768_s512_eval_t040.png}, {2_octree_32768_s512_eval_t042.png}, {2_octree_32768_s512_eval_t044.png}, {2_octree_32768_s512_eval_t046.png}, {2_octree_32768_s512_eval_t048.png}, {2_octree_32768_s512_eval_t050.png}, {2_octree_32768_s512_eval_t052.png}, {2_octree_32768_s512_eval_t054.png}, {2_octree_32768_s512_eval_t056.png}, {2_octree_32768_s512_eval_t058.png}, {2_octree_32768_s512_eval_t060.png}, {2_octree_32768_s512_eval_t062.png}}


==> data/special_temporal/2_omnitree_1_32768_s512_eval_timeline.txt <==
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t000.png}
::0 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t001.png}
::1 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t002.png}
::2 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t003.png}
::3 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t004.png}
::4 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t005.png}
::5 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t006.png}
::6 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t007.png}
::7 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t008.png}
::8 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t009.png}
::9 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t010.png}
::10 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t011.png}
::11 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t012.png}
::12 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t013.png}
::13 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t014.png}
::14 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t015.png}
::15 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t016.png}
::16 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t017.png}
::17 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t018.png}
::18 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t019.png}
::19 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t020.png}
::20 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t021.png}
::21 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t022.png}
::22 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t023.png}
::23 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t024.png}
::24 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t025.png}
::25 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t026.png}
::26 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t027.png}
::27 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t028.png}
::28 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t029.png}
::29 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t030.png}
::30 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t031.png}
::31 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t032.png}
::32 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t033.png}
::33 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t034.png}
::34 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t035.png}
::35 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t036.png}
::36 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t037.png}
::37 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t038.png}
::38 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t039.png}
::39 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t040.png}
::40 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t041.png}
::41 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t042.png}
::42 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t043.png}
::43 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t044.png}
::44 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t045.png}
::45 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t046.png}
::46 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t047.png}
::47 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t048.png}
::48 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t049.png}
::49 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t050.png}
::50 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t051.png}
::51 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t052.png}
::52 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t053.png}
::53 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t054.png}
::54 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t055.png}
::55 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t056.png}
::56 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t057.png}
::57 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t058.png}
::58 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t059.png}
::59 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t060.png}
::60 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t061.png}
::61 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t062.png}
::62 
% \includegraphics[width=\linewidth]{2_omnitree_1_32768_s512_eval_t063.png}
::63 
% \def\filelist{{ 2_omnitree_1_32768_s512_eval_t000.png}, {2_omnitree_1_32768_s512_eval_t001.png}, {2_omnitree_1_32768_s512_eval_t002.png}, {2_omnitree_1_32768_s512_eval_t003.png}, {2_omnitree_1_32768_s512_eval_t004.png}, {2_omnitree_1_32768_s512_eval_t005.png}, {2_omnitree_1_32768_s512_eval_t006.png}, {2_omnitree_1_32768_s512_eval_t007.png}, {2_omnitree_1_32768_s512_eval_t008.png}, {2_omnitree_1_32768_s512_eval_t009.png}, {2_omnitree_1_32768_s512_eval_t010.png}, {2_omnitree_1_32768_s512_eval_t011.png}, {2_omnitree_1_32768_s512_eval_t012.png}, {2_omnitree_1_32768_s512_eval_t013.png}, {2_omnitree_1_32768_s512_eval_t014.png}, {2_omnitree_1_32768_s512_eval_t015.png}, {2_omnitree_1_32768_s512_eval_t016.png}, {2_omnitree_1_32768_s512_eval_t017.png}, {2_omnitree_1_32768_s512_eval_t018.png}, {2_omnitree_1_32768_s512_eval_t019.png}, {2_omnitree_1_32768_s512_eval_t020.png}, {2_omnitree_1_32768_s512_eval_t021.png}, {2_omnitree_1_32768_s512_eval_t022.png}, {2_omnitree_1_32768_s512_eval_t023.png}, {2_omnitree_1_32768_s512_eval_t024.png}, {2_omnitree_1_32768_s512_eval_t025.png}, {2_omnitree_1_32768_s512_eval_t026.png}, {2_omnitree_1_32768_s512_eval_t027.png}, {2_omnitree_1_32768_s512_eval_t028.png}, {2_omnitree_1_32768_s512_eval_t029.png}, {2_omnitree_1_32768_s512_eval_t030.png}, {2_omnitree_1_32768_s512_eval_t031.png}, {2_omnitree_1_32768_s512_eval_t032.png}, {2_omnitree_1_32768_s512_eval_t033.png}, {2_omnitree_1_32768_s512_eval_t034.png}, {2_omnitree_1_32768_s512_eval_t035.png}, {2_omnitree_1_32768_s512_eval_t036.png}, {2_omnitree_1_32768_s512_eval_t037.png}, {2_omnitree_1_32768_s512_eval_t038.png}, {2_omnitree_1_32768_s512_eval_t039.png}, {2_omnitree_1_32768_s512_eval_t040.png}, {2_omnitree_1_32768_s512_eval_t041.png}, {2_omnitree_1_32768_s512_eval_t042.png}, {2_omnitree_1_32768_s512_eval_t043.png}, {2_omnitree_1_32768_s512_eval_t044.png}, {2_omnitree_1_32768_s512_eval_t045.png}, {2_omnitree_1_32768_s512_eval_t046.png}, {2_omnitree_1_32768_s512_eval_t047.png}, {2_omnitree_1_32768_s512_eval_t048.png}, {2_omnitree_1_32768_s512_eval_t049.png}, {2_omnitree_1_32768_s512_eval_t050.png}, {2_omnitree_1_32768_s512_eval_t051.png}, {2_omnitree_1_32768_s512_eval_t052.png}, {2_omnitree_1_32768_s512_eval_t053.png}, {2_omnitree_1_32768_s512_eval_t054.png}, {2_omnitree_1_32768_s512_eval_t055.png}, {2_omnitree_1_32768_s512_eval_t056.png}, {2_omnitree_1_32768_s512_eval_t057.png}, {2_omnitree_1_32768_s512_eval_t058.png}, {2_omnitree_1_32768_s512_eval_t059.png}, {2_omnitree_1_32768_s512_eval_t060.png}, {2_omnitree_1_32768_s512_eval_t061.png}, {2_omnitree_1_32768_s512_eval_t062.png}, {2_omnitree_1_32768_s512_eval_t063.png}}


==> data/special_temporal/53750_32768_s512_eval_combined_timeline.txt <==
:: 0;64;80
:: 1;64;81
:: 2;64;82
:: 3;64;83
:: 4;65;84
:: 5;65;84
:: 6;65;85
:: 7;65;85
:: 8;66;86
:: 9;66;86
:: 10;66;87
:: 11;66;87
:: 12;67;88
:: 13;67;88
:: 14;67;89
:: 15;67;89
:: 16;68;90
:: 17;68;91
:: 18;68;92
:: 19;68;93
:: 20;69;94
:: 21;69;95
:: 22;69;96
:: 23;69;97
:: 24;70;98
:: 25;70;99
:: 26;70;100
:: 27;70;100
:: 28;71;101
:: 29;71;101
:: 30;71;102
:: 31;71;102
:: 32;72;103
:: 33;72;103
:: 34;72;104
:: 35;72;104
:: 36;73;105
:: 37;73;105
:: 38;73;106
:: 39;73;107
:: 40;74;108
:: 41;74;109
:: 42;74;110
:: 43;74;111
:: 44;75;112
:: 45;75;113
:: 46;75;114
:: 47;75;115
:: 48;76;116
:: 49;76;116
:: 50;76;117
:: 51;76;117
:: 52;77;118
:: 53;77;118
:: 54;77;119
:: 55;77;119
:: 56;78;120
:: 57;78;120
:: 58;78;121
:: 59;78;122
:: 60;79;123
:: 61;79;124
:: 62;79;125
:: 63;79;126


==> data/special_temporal/53750_octree_32768_s512_eval_timeline.txt <==
% \includegraphics[width=\linewidth]{53750_octree_32768_s512_eval_t000.png}
::0 
::0 
::0 
::0 
% \includegraphics[width=\linewidth]{53750_octree_32768_s512_eval_t004.png}
::1 
::1 
::1 
::1 
% \includegraphics[width=\linewidth]{53750_octree_32768_s512_eval_t008.png}
::2 
::2 
::2 
::2 
% \includegraphics[width=\linewidth]{53750_octree_32768_s512_eval_t012.png}
::3 
::3 
::3 
::3 
% \includegraphics[width=\linewidth]{53750_octree_32768_s512_eval_t016.png}
::4 
::4 
::4 
::4 
% \includegraphics[width=\linewidth]{53750_octree_32768_s512_eval_t020.png}
::5 
::5 
::5 
::5 
% \includegraphics[width=\linewidth]{53750_octree_32768_s512_eval_t024.png}
::6 
::6 
::6 
::6 
% \includegraphics[width=\linewidth]{53750_octree_32768_s512_eval_t028.png}
::7 
::7 
::7 
::7 
% \includegraphics[width=\linewidth]{53750_octree_32768_s512_eval_t032.png}
::8 
::8 
::8 
::8 
% \includegraphics[width=\linewidth]{53750_octree_32768_s512_eval_t036.png}
::9 
::9 
::9 
::9 
% \includegraphics[width=\linewidth]{53750_octree_32768_s512_eval_t040.png}
::10 
::10 
::10 
::10 
% \includegraphics[width=\linewidth]{53750_octree_32768_s512_eval_t044.png}
::11 
::11 
::11 
::11 
% \includegraphics[width=\linewidth]{53750_octree_32768_s512_eval_t048.png}
::12 
::12 
::12 
::12 
% \includegraphics[width=\linewidth]{53750_octree_32768_s512_eval_t052.png}
::13 
::13 
::13 
::13 
% \includegraphics[width=\linewidth]{53750_octree_32768_s512_eval_t056.png}
::14 
::14 
::14 
::14 
% \includegraphics[width=\linewidth]{53750_octree_32768_s512_eval_t060.png}
::15 
::15 
::15 
::15 
% \def\filelist{{ 53750_octree_32768_s512_eval_t000.png}, {53750_octree_32768_s512_eval_t004.png}, {53750_octree_32768_s512_eval_t008.png}, {53750_octree_32768_s512_eval_t012.png}, {53750_octree_32768_s512_eval_t016.png}, {53750_octree_32768_s512_eval_t020.png}, {53750_octree_32768_s512_eval_t024.png}, {53750_octree_32768_s512_eval_t028.png}, {53750_octree_32768_s512_eval_t032.png}, {53750_octree_32768_s512_eval_t036.png}, {53750_octree_32768_s512_eval_t040.png}, {53750_octree_32768_s512_eval_t044.png}, {53750_octree_32768_s512_eval_t048.png}, {53750_octree_32768_s512_eval_t052.png}, {53750_octree_32768_s512_eval_t056.png}, {53750_octree_32768_s512_eval_t060.png}}


==> data/special_temporal/53750_omnitree_1_32768_s512_eval_timeline.txt <==
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t000.png}
::0 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t001.png}
::1 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t002.png}
::2 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t003.png}
::3 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t004.png}
::4 
::4 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t006.png}
::5 
::5 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t008.png}
::6 
::6 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t010.png}
::7 
::7 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t012.png}
::8 
::8 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t014.png}
::9 
::9 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t016.png}
::10 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t017.png}
::11 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t018.png}
::12 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t019.png}
::13 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t020.png}
::14 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t021.png}
::15 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t022.png}
::16 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t023.png}
::17 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t024.png}
::18 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t025.png}
::19 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t026.png}
::20 
::20 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t028.png}
::21 
::21 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t030.png}
::22 
::22 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t032.png}
::23 
::23 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t034.png}
::24 
::24 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t036.png}
::25 
::25 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t038.png}
::26 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t039.png}
::27 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t040.png}
::28 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t041.png}
::29 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t042.png}
::30 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t043.png}
::31 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t044.png}
::32 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t045.png}
::33 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t046.png}
::34 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t047.png}
::35 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t048.png}
::36 
::36 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t050.png}
::37 
::37 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t052.png}
::38 
::38 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t054.png}
::39 
::39 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t056.png}
::40 
::40 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t058.png}
::41 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t059.png}
::42 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t060.png}
::43 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t061.png}
::44 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t062.png}
::45 
% \includegraphics[width=\linewidth]{53750_omnitree_1_32768_s512_eval_t063.png}
::46 
% \def\filelist{{ 53750_omnitree_1_32768_s512_eval_t000.png}, {53750_omnitree_1_32768_s512_eval_t001.png}, {53750_omnitree_1_32768_s512_eval_t002.png}, {53750_omnitree_1_32768_s512_eval_t003.png}, {53750_omnitree_1_32768_s512_eval_t004.png}, {53750_omnitree_1_32768_s512_eval_t006.png}, {53750_omnitree_1_32768_s512_eval_t008.png}, {53750_omnitree_1_32768_s512_eval_t010.png}, {53750_omnitree_1_32768_s512_eval_t012.png}, {53750_omnitree_1_32768_s512_eval_t014.png}, {53750_omnitree_1_32768_s512_eval_t016.png}, {53750_omnitree_1_32768_s512_eval_t017.png}, {53750_omnitree_1_32768_s512_eval_t018.png}, {53750_omnitree_1_32768_s512_eval_t019.png}, {53750_omnitree_1_32768_s512_eval_t020.png}, {53750_omnitree_1_32768_s512_eval_t021.png}, {53750_omnitree_1_32768_s512_eval_t022.png}, {53750_omnitree_1_32768_s512_eval_t023.png}, {53750_omnitree_1_32768_s512_eval_t024.png}, {53750_omnitree_1_32768_s512_eval_t025.png}, {53750_omnitree_1_32768_s512_eval_t026.png}, {53750_omnitree_1_32768_s512_eval_t028.png}, {53750_omnitree_1_32768_s512_eval_t030.png}, {53750_omnitree_1_32768_s512_eval_t032.png}, {53750_omnitree_1_32768_s512_eval_t034.png}, {53750_omnitree_1_32768_s512_eval_t036.png}, {53750_omnitree_1_32768_s512_eval_t038.png}, {53750_omnitree_1_32768_s512_eval_t039.png}, {53750_omnitree_1_32768_s512_eval_t040.png}, {53750_omnitree_1_32768_s512_eval_t041.png}, {53750_omnitree_1_32768_s512_eval_t042.png}, {53750_omnitree_1_32768_s512_eval_t043.png}, {53750_omnitree_1_32768_s512_eval_t044.png}, {53750_omnitree_1_32768_s512_eval_t045.png}, {53750_omnitree_1_32768_s512_eval_t046.png}, {53750_omnitree_1_32768_s512_eval_t047.png}, {53750_omnitree_1_32768_s512_eval_t048.png}, {53750_omnitree_1_32768_s512_eval_t050.png}, {53750_omnitree_1_32768_s512_eval_t052.png}, {53750_omnitree_1_32768_s512_eval_t054.png}, {53750_omnitree_1_32768_s512_eval_t056.png}, {53750_omnitree_1_32768_s512_eval_t058.png}, {53750_omnitree_1_32768_s512_eval_t059.png}, {53750_omnitree_1_32768_s512_eval_t060.png}, {53750_omnitree_1_32768_s512_eval_t061.png}, {53750_omnitree_1_32768_s512_eval_t062.png}, {53750_omnitree_1_32768_s512_eval_t063.png}}


==> data/special_temporal/l1_errors_s512.csv <==
thingi_file_id,tree,allowed_tree_boxes,num_sobol_samples,num_occupancy_samples,num_error_samples,num_boxes,num_boxes_occupied,num_tree_nodes,tree_number_of_1s,l1error
187279,omnitree_1,16,512,8192,16777216,16,2,31,15,0.34193575382232666
2,octree,16,512,8192,16777216,16,0,17,4,0.011576294898986816
2,omnitree_1,16,512,8192,16777216,16,0,27,13,0.01147603988647461
0,octree,16,512,8192,16777216,16,0,17,4,0.12856817245483398
100349,octree,16,512,8192,16777216,16,0,17,4,0.11979198455810547
187279,octree,16,512,8192,16777216,16,0,17,4,0.4020127058029175
53750,omnitree_1,16,512,8192,16777216,16,0,29,14,0.11568236351013184
1,octree,16,512,8192,16777216,16,16,17,4,0.47730308771133423
99905,octree,16,512,8192,16777216,16,0,17,4,0.23359858989715576
53750,octree,16,512,8192,16777216,16,0,17,4,0.1133376955986023
0,omnitree_1,16,512,8192,16777216,16,0,29,14,0.12481218576431274
1,omnitree_1,16,512,8192,16777216,16,12,31,15,0.2996722459793091
99905,omnitree_1,16,512,8192,16777216,16,5,31,15,0.2075703740119934
187279,omnitree_1,32,512,8192,16777216,32,11,59,29,0.2927747368812561
2,octree,32,512,8192,16777216,46,0,49,12,0.01216059923171997
1,octree,32,512,8192,16777216,46,30,49,12,0.4365338683128357
100349,octree,32,512,8192,16777216,46,5,49,12,0.10913383960723877
2,omnitree_1,32,512,8192,16777216,32,0,57,28,0.011520326137542725
187279,octree,32,512,8192,16777216,46,10,49,12,0.4009384512901306
99905,octree,32,512,8192,16777216,46,4,49,12,0.22884821891784668
0,octree,32,512,8192,16777216,46,4,49,12,0.12097865343093872
53750,omnitree_1,32,512,8192,16777216,32,0,57,28,0.107418954372406
53750,octree,32,512,8192,16777216,46,0,49,12,0.13117164373397827
0,omnitree_1,32,512,8192,16777216,32,1,61,30,0.12381851673126221
1,omnitree_1,32,512,8192,16777216,32,18,59,29,0.22862130403518677
187279,omnitree_1,64,512,8192,16777216,64,16,121,60,0.301194429397583
99905,omnitree_1,32,512,8192,16777216,32,8,63,31,0.1594952940940857
2,octree,64,512,8192,16777216,76,0,81,20,0.011842966079711914
1,octree,64,512,8192,16777216,76,42,81,20,0.4021538496017456
2,omnitree_1,64,512,8192,16777216,64,6,117,58,0.0106392502784729
187279,octree,64,512,8192,16777216,76,17,81,20,0.3542276620864868
100349,octree,64,512,8192,16777216,76,10,81,20,0.09530037641525269
99905,octree,64,512,8192,16777216,76,8,81,20,0.21064013242721558
0,octree,64,512,8192,16777216,76,5,81,20,0.11562597751617432
53750,omnitree_1,64,512,8192,16777216,64,0,121,60,0.11247831583023071
53750,octree,64,512,8192,16777216,76,0,81,20,0.11803770065307617
0,omnitree_1,64,512,8192,16777216,64,6,119,59,0.12659865617752075
187279,omnitree_1,128,512,8192,16777216,128,53,243,121,0.2587144374847412
2,octree,128,512,8192,16777216,136,0,145,36,0.011990666389465332
187279,octree,128,512,8192,16777216,136,40,145,36,0.3313981294631958
2,omnitree_1,128,512,8192,16777216,128,12,235,116,0.010663628578186035
1,octree,128,512,8192,16777216,136,72,145,36,0.3181605339050293
99905,octree,128,512,8192,16777216,136,16,145,36,0.18866068124771118
100349,octree,128,512,8192,16777216,136,16,145,36,0.08620250225067139
0,octree,128,512,8192,16777216,136,7,145,36,0.11635524034500122
1,omnitree_1,64,512,8192,16777216,64,42,109,53,0.15840262174606323
53750,omnitree_1,128,512,8192,16777216,128,0,247,123,0.12098336219787598
53750,octree,128,512,8192,16777216,136,0,145,36,0.11869382858276367
99905,omnitree_1,64,512,8192,16777216,64,25,125,62,0.14474719762802124
0,omnitree_1,128,512,8192,16777216,128,28,235,117,0.10219615697860718
2,octree,256,512,8192,16777216,256,6,273,68,0.011029243469238281
187279,omnitree_1,256,512,8192,16777216,256,127,493,246,0.19549578428268433
187279,octree,256,512,8192,16777216,256,75,273,68,0.2519459128379822
2,omnitree_1,256,512,8192,16777216,256,23,479,238,0.01091468334197998
1,octree,256,512,8192,16777216,256,128,273,68,0.15629810094833374
100349,octree,256,512,8192,16777216,256,19,273,68,0.08726346492767334
99905,octree,256,512,8192,16777216,256,32,273,68,0.1558758020401001
0,octree,256,512,8192,16777216,256,10,273,68,0.11552685499191284
53750,omnitree_1,256,512,8192,16777216,256,0,495,247,0.12313705682754517
53750,octree,256,512,8192,16777216,256,0,273,68,0.10468870401382446
0,omnitree_1,256,512,8192,16777216,256,74,477,237,0.08927583694458008
2,octree,512,512,8192,16777216,526,8,561,140,0.012488186359405518
1,omnitree_1,128,512,8192,16777216,128,71,225,110,0.10501623153686523
187279,omnitree_1,512,512,8192,16777216,512,262,985,492,0.14424020051956177
99905,omnitree_1,128,512,8192,16777216,128,63,251,125,0.12444758415222168
187279,octree,512,512,8192,16777216,526,200,561,140,0.24041491746902466
0,octree,512,512,8192,16777216,526,112,561,140,0.10660576820373535
99905,octree,512,512,8192,16777216,526,164,561,140,0.15024340152740479
1,octree,512,512,8192,16777216,526,200,561,140,0.14656329154968262
100349,octree,512,512,8192,16777216,526,137,561,140,0.06914252042770386
2,omnitree_1,512,512,8192,16777216,512,96,953,475,0.009339988231658936
53750,omnitree_1,512,512,8192,16777216,512,0,983,491,0.11884558200836182
53750,octree,512,512,8192,16777216,526,0,561,140,0.10838282108306885
0,omnitree_1,512,512,8192,16777216,512,160,947,471,0.08289068937301636
2,octree,1024,512,8192,16777216,1036,54,1105,276,0.010891497135162354
187279,omnitree_1,1024,512,8192,16777216,1024,513,1957,978,0.11341381072998047
187279,octree,1024,512,8192,16777216,1036,422,1105,276,0.18991410732269287
1,octree,1024,512,8192,16777216,1036,336,1105,276,0.12808293104171753
2,omnitree_1,1024,512,8192,16777216,1024,262,1909,953,0.00797802209854126
99905,octree,1024,512,8192,16777216,1036,365,1105,276,0.13102072477340698
100349,octree,1024,512,8192,16777216,1036,334,1105,276,0.05500161647796631
0,octree,1024,512,8192,16777216,1036,261,1105,276,0.1045791506767273
99905,omnitree_1,256,512,8192,16777216,256,120,493,246,0.1138039231300354
53750,omnitree_1,1024,512,8192,16777216,1024,0,1977,988,0.12846529483795166
0,omnitree_1,1024,512,8192,16777216,1024,369,1903,949,0.0697469711303711
53750,octree,1024,512,8192,16777216,1036,0,1105,276,0.11679339408874512
1,omnitree_1,256,512,8192,16777216,256,129,479,237,0.05954337120056152
2,octree,2048,512,8192,16777216,2056,296,2193,548,0.00971919298171997
187279,omnitree_1,2048,512,8192,16777216,2048,1045,3895,1947,0.0841681957244873
187279,octree,2048,512,8192,16777216,2056,812,2193,548,0.16097784042358398
2,omnitree_1,2048,512,8192,16777216,2048,643,3825,1911,0.006384789943695068
1,octree,2048,512,8192,16777216,2056,824,2193,548,0.09992563724517822
0,omnitree_1,2048,512,8192,16777216,2048,795,3755,1875,0.05806148052215576
99905,octree,2048,512,8192,16777216,2056,804,2193,548,0.1080973744392395
100349,octree,2048,512,8192,16777216,2056,441,2193,548,0.05305838584899902
0,octree,2048,512,8192,16777216,2056,401,2193,548,0.103523850440979
53750,omnitree_1,2048,512,8192,16777216,2048,10,3983,1991,0.11221635341644287
99905,omnitree_1,512,512,8192,16777216,512,213,969,484,0.11066055297851562
53750,octree,2048,512,8192,16777216,2056,0,2193,548,0.11229890584945679
2,octree,4096,512,8192,16777216,4096,479,4369,1092,0.00854480266571045
187279,omnitree_1,4096,512,8192,16777216,4096,2072,7695,3847,0.06955087184906006
0,omnitree_1,4096,512,8192,16777216,4096,1717,7339,3650,0.0477105975151062
2,omnitree_1,4096,512,8192,16777216,4096,1487,7621,3809,0.005066514015197754
187279,octree,4096,512,8192,16777216,4096,1301,4369,1092,0.15348583459854126
1,octree,4096,512,8192,16777216,4096,2042,4369,1092,0.08699917793273926
99905,octree,4096,512,8192,16777216,4096,1222,4369,1092,0.10819774866104126
100349,octree,4096,512,8192,16777216,4096,1413,4369,1092,0.04223501682281494
0,octree,4096,512,8192,16777216,4096,676,4369,1092,0.097023606300354
99905,omnitree_1,1024,512,8192,16777216,1024,399,1939,969,0.10065603256225586
1,omnitree_1,512,512,8192,16777216,512,271,929,462,0.044939279556274414
53750,omnitree_1,4096,512,8192,16777216,4096,70,7957,3978,0.12170946598052979
53750,octree,4096,512,8192,16777216,4096,0,4369,1092,0.1195216178894043
2,octree,8192,512,8192,16777216,8206,1188,8753,2188,0.008542060852050781
0,omnitree_1,8192,512,8192,16777216,8192,3376,14695,7316,0.0395168662071228
187279,omnitree_1,8192,512,8192,16777216,8192,4193,15185,7589,0.05251669883728027
2,omnitree_1,8192,512,8192,16777216,8192,3349,15137,7563,0.003977596759796143
187279,octree,8192,512,8192,16777216,8206,3377,8753,2188,0.1410679817199707
99905,omnitree_1,2048,512,8192,16777216,2048,914,3843,1918,0.09126770496368408
1,octree,8192,512,8192,16777216,8206,4046,8753,2188,0.07271909713745117
99905,octree,8192,512,8192,16777216,8206,3332,8753,2188,0.09090232849121094
0,octree,8192,512,8192,16777216,8206,2700,8753,2188,0.07760554552078247
53750,octree,8192,512,8192,16777216,8206,38,8753,2188,0.11021876335144043
2,octree,16384,512,8192,16777216,16396,5191,17489,4372,0.0063820481300354
0,omnitree_1,16384,512,8192,16777216,16384,7162,29515,14689,0.03172975778579712
1,omnitree_1,1024,512,8192,16777216,1024,495,1869,932,0.029313206672668457
99905,omnitree_1,4096,512,8192,16777216,4096,1850,7567,3777,0.08006054162979126
187279,omnitree_1,16384,512,8192,16777216,16384,8262,30115,15054,0.039669692516326904
2,omnitree_1,16384,512,8192,16777216,16384,7116,30157,15067,0.0033878087997436523
187279,octree,16384,512,8192,16777216,16396,6472,17489,4372,0.10283511877059937
0,octree,16384,512,8192,16777216,16396,5448,17489,4372,0.06539767980575562
2,octree,32768,512,8192,16777216,32776,9900,34961,8740,0.0049939751625061035
187279,octree,32768,512,8192,16777216,32776,12429,34961,8740,0.07715761661529541
1,omnitree_1,2048,512,8192,16777216,2048,1006,3683,1838,0.020143628120422363
0,octree,32768,512,8192,16777216,32776,6861,34961,8740,0.06548190116882324
1,omnitree_1,4096,512,8192,16777216,4096,2091,7385,3689,0.014287352561950684
1,omnitree_1,8192,512,8192,16777216,8192,4124,14625,7306,0.009737968444824219
1,omnitree_1,16384,512,8192,16777216,16384,8237,29275,14609,0.006869256496429443
100349,octree,8192,512,8192,16777216,8206,3250,8753,2188,0.03178030252456665
53750,omnitree_1,8192,512,8192,16777216,8192,366,15807,7900,0.12206888198852539
1,octree,16384,512,8192,16777216,16396,8648,17489,4372,0.05081969499588013
99905,octree,16384,512,8192,16777216,16396,6863,17489,4372,0.08044302463531494
99905,omnitree_1,8192,512,8192,16777216,8192,3616,15009,7492,0.0722009539604187
53750,octree,16384,512,8192,16777216,16396,271,17489,4372,0.11757797002792358
0,omnitree_1,32768,512,8192,16777216,32768,14749,58461,29093,0.025448381900787354
187279,omnitree_1,32768,512,8192,16777216,32768,16555,59607,29768,0.03156638145446777
100349,octree,16384,512,8192,16777216,16396,5423,17489,4372,0.028481483459472656
2,omnitree_1,32768,512,8192,16777216,32768,14640,60057,30003,0.002527475357055664
53750,omnitree_1,16384,512,8192,16777216,16384,2135,31307,15637,0.1151195764541626
1,octree,32768,512,8192,16777216,32776,15136,34961,8740,0.047982871532440186
99905,omnitree_1,16384,512,8192,16777216,16384,7396,29887,14911,0.060446858406066895
99905,octree,32768,512,8192,16777216,32776,11641,34961,8740,0.07954645156860352
53750,octree,32768,512,8192,16777216,32776,409,34961,8740,0.12308043241500854
100349,octree,32768,512,8192,16777216,32776,12500,34961,8740,0.024847209453582764
53750,omnitree_1,32768,512,8192,16777216,32768,6652,62263,31097,0.1117943525314331
99905,omnitree_1,32768,512,8192,16777216,32768,15131,59715,29776,0.05040562152862549
1,omnitree_1,32768,512,8192,16777216,32768,16190,58225,29058,0.0048024654388427734
100349,omnitree_1,16,512,8192,16777216,16,2,31,15,0.10824263095855713
100349,omnitree_1,32,512,8192,16777216,32,8,61,30,0.09770345687866211
100349,omnitree_1,64,512,8192,16777216,64,18,119,59,0.07933777570724487
100349,omnitree_1,128,512,8192,16777216,128,46,241,120,0.06180208921432495
100349,omnitree_1,256,512,8192,16777216,256,98,477,238,0.0567283034324646
100349,omnitree_1,512,512,8192,16777216,512,210,951,475,0.04241585731506348
100349,omnitree_1,1024,512,8192,16777216,1024,425,1885,941,0.035003483295440674
100349,omnitree_1,2048,512,8192,16777216,2048,883,3797,1894,0.029002606868743896
100349,omnitree_1,4096,512,8192,16777216,4096,1819,7591,3789,0.023332297801971436
100349,omnitree_1,8192,512,8192,16777216,8192,3660,15191,7588,0.018923044204711914
100349,omnitree_1,16384,512,8192,16777216,16384,7414,30321,15144,0.015344023704528809
100349,omnitree_1,32768,512,8192,16777216,32768,15168,60451,30195,0.011986017227172852



==> data/special_temporal/l1_errors_s512_by_id.csv <==
tree,thingi_file_id,allowed_tree_boxes,l1error_mean,l1error_min,l1error_max,l1error_count,l1error_median,occupancy_ratio_mean,occupancy_ratio_min,occupancy_ratio_max,occupancy_ratio_median
octree,0,16,0.1285681724548339,0.1285681724548339,0.1285681724548339,1,0.1285681724548339,0.0,0.0,0.0,0.0
octree,0,32,0.1209786534309387,0.1209786534309387,0.1209786534309387,1,0.1209786534309387,0.08695652173913043,0.08695652173913043,0.08695652173913043,0.08695652173913043
octree,0,64,0.1156259775161743,0.1156259775161743,0.1156259775161743,1,0.1156259775161743,0.06578947368421052,0.06578947368421052,0.06578947368421052,0.06578947368421052
octree,0,128,0.1163552403450012,0.1163552403450012,0.1163552403450012,1,0.1163552403450012,0.051470588235294115,0.051470588235294115,0.051470588235294115,0.051470588235294115
octree,0,256,0.1155268549919128,0.1155268549919128,0.1155268549919128,1,0.1155268549919128,0.0390625,0.0390625,0.0390625,0.0390625
octree,0,512,0.1066057682037353,0.1066057682037353,0.1066057682037353,1,0.1066057682037353,0.21292775665399238,0.21292775665399238,0.21292775665399238,0.21292775665399238
octree,0,1024,0.1045791506767273,0.1045791506767273,0.1045791506767273,1,0.1045791506767273,0.2519305019305019,0.2519305019305019,0.2519305019305019,0.2519305019305019
octree,0,2048,0.103523850440979,0.103523850440979,0.103523850440979,1,0.103523850440979,0.19503891050583658,0.19503891050583658,0.19503891050583658,0.19503891050583658
octree,0,4096,0.097023606300354,0.097023606300354,0.097023606300354,1,0.097023606300354,0.1650390625,0.1650390625,0.1650390625,0.1650390625
octree,0,8192,0.0776055455207824,0.0776055455207824,0.0776055455207824,1,0.0776055455207824,0.3290275408237875,0.3290275408237875,0.3290275408237875,0.3290275408237875
octree,0,16384,0.0653976798057556,0.0653976798057556,0.0653976798057556,1,0.0653976798057556,0.3322761649182728,0.3322761649182728,0.3322761649182728,0.3322761649182728
octree,0,32768,0.0654819011688232,0.0654819011688232,0.0654819011688232,1,0.0654819011688232,0.20932999755918966,0.20932999755918966,0.20932999755918966,0.20932999755918966
octree,1,16,0.4773030877113342,0.4773030877113342,0.4773030877113342,1,0.4773030877113342,1.0,1.0,1.0,1.0
octree,1,32,0.4365338683128357,0.4365338683128357,0.4365338683128357,1,0.4365338683128357,0.6521739130434783,0.6521739130434783,0.6521739130434783,0.6521739130434783
octree,1,64,0.4021538496017456,0.4021538496017456,0.4021538496017456,1,0.4021538496017456,0.5526315789473685,0.5526315789473685,0.5526315789473685,0.5526315789473685
octree,1,128,0.3181605339050293,0.3181605339050293,0.3181605339050293,1,0.3181605339050293,0.5294117647058824,0.5294117647058824,0.5294117647058824,0.5294117647058824
octree,1,256,0.1562981009483337,0.1562981009483337,0.1562981009483337,1,0.1562981009483337,0.5,0.5,0.5,0.5
octree,1,512,0.1465632915496826,0.1465632915496826,0.1465632915496826,1,0.1465632915496826,0.38022813688212925,0.38022813688212925,0.38022813688212925,0.38022813688212925
octree,1,1024,0.1280829310417175,0.1280829310417175,0.1280829310417175,1,0.1280829310417175,0.32432432432432434,0.32432432432432434,0.32432432432432434,0.32432432432432434
octree,1,2048,0.0999256372451782,0.0999256372451782,0.0999256372451782,1,0.0999256372451782,0.40077821011673154,0.40077821011673154,0.40077821011673154,0.40077821011673154
octree,1,4096,0.0869991779327392,0.0869991779327392,0.0869991779327392,1,0.0869991779327392,0.49853515625,0.49853515625,0.49853515625,0.49853515625
octree,1,8192,0.0727190971374511,0.0727190971374511,0.0727190971374511,1,0.0727190971374511,0.4930538630270534,0.4930538630270534,0.4930538630270534,0.4930538630270534
octree,1,16384,0.0508196949958801,0.0508196949958801,0.0508196949958801,1,0.0508196949958801,0.527445718467919,0.527445718467919,0.527445718467919,0.527445718467919
octree,1,32768,0.0479828715324401,0.0479828715324401,0.0479828715324401,1,0.0479828715324401,0.4618013180375885,0.4618013180375885,0.4618013180375885,0.4618013180375885
octree,2,16,0.0115762948989868,0.0115762948989868,0.0115762948989868,1,0.0115762948989868,0.0,0.0,0.0,0.0
octree,2,32,0.0121605992317199,0.0121605992317199,0.0121605992317199,1,0.0121605992317199,0.0,0.0,0.0,0.0
octree,2,64,0.0118429660797119,0.0118429660797119,0.0118429660797119,1,0.0118429660797119,0.0,0.0,0.0,0.0
octree,2,128,0.0119906663894653,0.0119906663894653,0.0119906663894653,1,0.0119906663894653,0.0,0.0,0.0,0.0
octree,2,256,0.0110292434692382,0.0110292434692382,0.0110292434692382,1,0.0110292434692382,0.0234375,0.0234375,0.0234375,0.0234375
octree,2,512,0.0124881863594055,0.0124881863594055,0.0124881863594055,1,0.0124881863594055,0.015209125475285171,0.015209125475285171,0.015209125475285171,0.015209125475285171
octree,2,1024,0.0108914971351623,0.0108914971351623,0.0108914971351623,1,0.0108914971351623,0.052123552123552123,0.052123552123552123,0.052123552123552123,0.052123552123552123
octree,2,2048,0.0097191929817199,0.0097191929817199,0.0097191929817199,1,0.0097191929817199,0.14396887159533073,0.14396887159533073,0.14396887159533073,0.14396887159533073
octree,2,4096,0.0085448026657104,0.0085448026657104,0.0085448026657104,1,0.0085448026657104,0.116943359375,0.116943359375,0.116943359375,0.116943359375
octree,2,8192,0.0085420608520507,0.0085420608520507,0.0085420608520507,1,0.0085420608520507,0.1447721179624665,0.1447721179624665,0.1447721179624665,0.1447721179624665
octree,2,16384,0.0063820481300354,0.0063820481300354,0.0063820481300354,1,0.0063820481300354,0.31660161014881677,0.31660161014881677,0.31660161014881677,0.31660161014881677
octree,2,32768,0.0049939751625061,0.0049939751625061,0.0049939751625061,1,0.0049939751625061,0.3020502806931901,0.3020502806931901,0.3020502806931901,0.3020502806931901
octree,53750,16,0.1133376955986023,0.1133376955986023,0.1133376955986023,1,0.1133376955986023,0.0,0.0,0.0,0.0
octree,53750,32,0.1311716437339782,0.1311716437339782,0.1311716437339782,1,0.1311716437339782,0.0,0.0,0.0,0.0
octree,53750,64,0.1180377006530761,0.1180377006530761,0.1180377006530761,1,0.1180377006530761,0.0,0.0,0.0,0.0
octree,53750,128,0.1186938285827636,0.1186938285827636,0.1186938285827636,1,0.1186938285827636,0.0,0.0,0.0,0.0
octree,53750,256,0.1046887040138244,0.1046887040138244,0.1046887040138244,1,0.1046887040138244,0.0,0.0,0.0,0.0
octree,53750,512,0.1083828210830688,0.1083828210830688,0.1083828210830688,1,0.1083828210830688,0.0,0.0,0.0,0.0
octree,53750,1024,0.1167933940887451,0.1167933940887451,0.1167933940887451,1,0.1167933940887451,0.0,0.0,0.0,0.0
octree,53750,2048,0.1122989058494567,0.1122989058494567,0.1122989058494567,1,0.1122989058494567,0.0,0.0,0.0,0.0
octree,53750,4096,0.1195216178894043,0.1195216178894043,0.1195216178894043,1,0.1195216178894043,0.0,0.0,0.0,0.0
octree,53750,8192,0.1102187633514404,0.1102187633514404,0.1102187633514404,1,0.1102187633514404,0.004630757981964416,0.004630757981964416,0.004630757981964416,0.004630757981964416
octree,53750,16384,0.1175779700279235,0.1175779700279235,0.1175779700279235,1,0.1175779700279235,0.016528421566235667,0.016528421566235667,0.016528421566235667,0.016528421566235667
octree,53750,32768,0.1230804324150085,0.1230804324150085,0.1230804324150085,1,0.1230804324150085,0.012478642909445937,0.012478642909445937,0.012478642909445937,0.012478642909445937
octree,99905,16,0.2335985898971557,0.2335985898971557,0.2335985898971557,1,0.2335985898971557,0.0,0.0,0.0,0.0
octree,99905,32,0.2288482189178466,0.2288482189178466,0.2288482189178466,1,0.2288482189178466,0.08695652173913043,0.08695652173913043,0.08695652173913043,0.08695652173913043
octree,99905,64,0.2106401324272155,0.2106401324272155,0.2106401324272155,1,0.2106401324272155,0.10526315789473684,0.10526315789473684,0.10526315789473684,0.10526315789473684
octree,99905,128,0.1886606812477111,0.1886606812477111,0.1886606812477111,1,0.1886606812477111,0.11764705882352941,0.11764705882352941,0.11764705882352941,0.11764705882352941
octree,99905,256,0.1558758020401001,0.1558758020401001,0.1558758020401001,1,0.1558758020401001,0.125,0.125,0.125,0.125
octree,99905,512,0.1502434015274047,0.1502434015274047,0.1502434015274047,1,0.1502434015274047,0.311787072243346,0.311787072243346,0.311787072243346,0.311787072243346
octree,99905,1024,0.1310207247734069,0.1310207247734069,0.1310207247734069,1,0.1310207247734069,0.35231660231660233,0.35231660231660233,0.35231660231660233,0.35231660231660233
octree,99905,2048,0.1080973744392395,0.1080973744392395,0.1080973744392395,1,0.1080973744392395,0.39105058365758755,0.39105058365758755,0.39105058365758755,0.39105058365758755
octree,99905,4096,0.1081977486610412,0.1081977486610412,0.1081977486610412,1,0.1081977486610412,0.29833984375,0.29833984375,0.29833984375,0.29833984375
octree,99905,8192,0.0909023284912109,0.0909023284912109,0.0909023284912109,1,0.0909023284912109,0.4060443577869851,0.4060443577869851,0.4060443577869851,0.4060443577869851
octree,99905,16384,0.0804430246353149,0.0804430246353149,0.0804430246353149,1,0.0804430246353149,0.41857770187850696,0.41857770187850696,0.41857770187850696,0.41857770187850696
octree,99905,32768,0.0795464515686035,0.0795464515686035,0.0795464515686035,1,0.0795464515686035,0.3551684159140835,0.3551684159140835,0.3551684159140835,0.3551684159140835
octree,100349,16,0.1197919845581054,0.1197919845581054,0.1197919845581054,1,0.1197919845581054,0.0,0.0,0.0,0.0
octree,100349,32,0.1091338396072387,0.1091338396072387,0.1091338396072387,1,0.1091338396072387,0.10869565217391304,0.10869565217391304,0.10869565217391304,0.10869565217391304
octree,100349,64,0.0953003764152526,0.0953003764152526,0.0953003764152526,1,0.0953003764152526,0.13157894736842105,0.13157894736842105,0.13157894736842105,0.13157894736842105
octree,100349,128,0.0862025022506713,0.0862025022506713,0.0862025022506713,1,0.0862025022506713,0.11764705882352941,0.11764705882352941,0.11764705882352941,0.11764705882352941
octree,100349,256,0.0872634649276733,0.0872634649276733,0.0872634649276733,1,0.0872634649276733,0.07421875,0.07421875,0.07421875,0.07421875
octree,100349,512,0.0691425204277038,0.0691425204277038,0.0691425204277038,1,0.0691425204277038,0.26045627376425856,0.26045627376425856,0.26045627376425856,0.26045627376425856
octree,100349,1024,0.0550016164779663,0.0550016164779663,0.0550016164779663,1,0.0550016164779663,0.3223938223938224,0.3223938223938224,0.3223938223938224,0.3223938223938224
octree,100349,2048,0.053058385848999,0.053058385848999,0.053058385848999,1,0.053058385848999,0.2144941634241245,0.2144941634241245,0.2144941634241245,0.2144941634241245
octree,100349,4096,0.0422350168228149,0.0422350168228149,0.0422350168228149,1,0.0422350168228149,0.344970703125,0.344970703125,0.344970703125,0.344970703125
octree,100349,8192,0.0317803025245666,0.0317803025245666,0.0317803025245666,1,0.0317803025245666,0.39605166951011456,0.39605166951011456,0.39605166951011456,0.39605166951011456
octree,100349,16384,0.0284814834594726,0.0284814834594726,0.0284814834594726,1,0.0284814834594726,0.33075140278116616,0.33075140278116616,0.33075140278116616,0.33075140278116616
octree,100349,32768,0.0248472094535827,0.0248472094535827,0.0248472094535827,1,0.0248472094535827,0.3813766170368562,0.3813766170368562,0.3813766170368562,0.3813766170368562
octree,187279,16,0.4020127058029175,0.4020127058029175,0.4020127058029175,1,0.4020127058029175,0.0,0.0,0.0,0.0
octree,187279,32,0.4009384512901306,0.4009384512901306,0.4009384512901306,1,0.4009384512901306,0.21739130434782608,0.21739130434782608,0.21739130434782608,0.21739130434782608
octree,187279,64,0.3542276620864868,0.3542276620864868,0.3542276620864868,1,0.3542276620864868,0.2236842105263158,0.2236842105263158,0.2236842105263158,0.2236842105263158
octree,187279,128,0.3313981294631958,0.3313981294631958,0.3313981294631958,1,0.3313981294631958,0.29411764705882354,0.29411764705882354,0.29411764705882354,0.29411764705882354
octree,187279,256,0.2519459128379822,0.2519459128379822,0.2519459128379822,1,0.2519459128379822,0.29296875,0.29296875,0.29296875,0.29296875
octree,187279,512,0.2404149174690246,0.2404149174690246,0.2404149174690246,1,0.2404149174690246,0.38022813688212925,0.38022813688212925,0.38022813688212925,0.38022813688212925
octree,187279,1024,0.1899141073226928,0.1899141073226928,0.1899141073226928,1,0.1899141073226928,0.40733590733590735,0.40733590733590735,0.40733590733590735,0.40733590733590735
octree,187279,2048,0.1609778404235839,0.1609778404235839,0.1609778404235839,1,0.1609778404235839,0.3949416342412451,0.3949416342412451,0.3949416342412451,0.3949416342412451
octree,187279,4096,0.1534858345985412,0.1534858345985412,0.1534858345985412,1,0.1534858345985412,0.317626953125,0.317626953125,0.317626953125,0.317626953125
octree,187279,8192,0.1410679817199707,0.1410679817199707,0.1410679817199707,1,0.1410679817199707,0.41152815013404825,0.41152815013404825,0.41152815013404825,0.41152815013404825
octree,187279,16384,0.1028351187705993,0.1028351187705993,0.1028351187705993,1,0.1028351187705993,0.39473042205415954,0.39473042205415954,0.39473042205415954,0.39473042205415954
octree,187279,32768,0.0771576166152954,0.0771576166152954,0.0771576166152954,1,0.0771576166152954,0.3792103978520869,0.3792103978520869,0.3792103978520869,0.3792103978520869
omnitree_1,0,16,0.1248121857643127,0.1248121857643127,0.1248121857643127,1,0.1248121857643127,0.0,0.0,0.0,0.0
omnitree_1,0,32,0.1238185167312622,0.1238185167312622,0.1238185167312622,1,0.1238185167312622,0.03125,0.03125,0.03125,0.03125
omnitree_1,0,64,0.1265986561775207,0.1265986561775207,0.1265986561775207,1,0.1265986561775207,0.09375,0.09375,0.09375,0.09375
omnitree_1,0,128,0.1021961569786071,0.1021961569786071,0.1021961569786071,1,0.1021961569786071,0.21875,0.21875,0.21875,0.21875
omnitree_1,0,256,0.08927583694458,0.08927583694458,0.08927583694458,1,0.08927583694458,0.2890625,0.2890625,0.2890625,0.2890625
omnitree_1,0,512,0.0828906893730163,0.0828906893730163,0.0828906893730163,1,0.0828906893730163,0.3125,0.3125,0.3125,0.3125
omnitree_1,0,1024,0.0697469711303711,0.0697469711303711,0.0697469711303711,1,0.0697469711303711,0.3603515625,0.3603515625,0.3603515625,0.3603515625
omnitree_1,0,2048,0.0580614805221557,0.0580614805221557,0.0580614805221557,1,0.0580614805221557,0.38818359375,0.38818359375,0.38818359375,0.38818359375
omnitree_1,0,4096,0.0477105975151062,0.0477105975151062,0.0477105975151062,1,0.0477105975151062,0.419189453125,0.419189453125,0.419189453125,0.419189453125
omnitree_1,0,8192,0.0395168662071228,0.0395168662071228,0.0395168662071228,1,0.0395168662071228,0.412109375,0.412109375,0.412109375,0.412109375
omnitree_1,0,16384,0.0317297577857971,0.0317297577857971,0.0317297577857971,1,0.0317297577857971,0.4371337890625,0.4371337890625,0.4371337890625,0.4371337890625
omnitree_1,0,32768,0.0254483819007873,0.0254483819007873,0.0254483819007873,1,0.0254483819007873,0.450103759765625,0.450103759765625,0.450103759765625,0.450103759765625
omnitree_1,1,16,0.2996722459793091,0.2996722459793091,0.2996722459793091,1,0.2996722459793091,0.75,0.75,0.75,0.75
omnitree_1,1,32,0.2286213040351867,0.2286213040351867,0.2286213040351867,1,0.2286213040351867,0.5625,0.5625,0.5625,0.5625
omnitree_1,1,64,0.1584026217460632,0.1584026217460632,0.1584026217460632,1,0.1584026217460632,0.65625,0.65625,0.65625,0.65625
omnitree_1,1,128,0.1050162315368652,0.1050162315368652,0.1050162315368652,1,0.1050162315368652,0.5546875,0.5546875,0.5546875,0.5546875
omnitree_1,1,256,0.0595433712005615,0.0595433712005615,0.0595433712005615,1,0.0595433712005615,0.50390625,0.50390625,0.50390625,0.50390625
omnitree_1,1,512,0.0449392795562744,0.0449392795562744,0.0449392795562744,1,0.0449392795562744,0.529296875,0.529296875,0.529296875,0.529296875
omnitree_1,1,1024,0.0293132066726684,0.0293132066726684,0.0293132066726684,1,0.0293132066726684,0.4833984375,0.4833984375,0.4833984375,0.4833984375
omnitree_1,1,2048,0.0201436281204223,0.0201436281204223,0.0201436281204223,1,0.0201436281204223,0.4912109375,0.4912109375,0.4912109375,0.4912109375
omnitree_1,1,4096,0.0142873525619506,0.0142873525619506,0.0142873525619506,1,0.0142873525619506,0.510498046875,0.510498046875,0.510498046875,0.510498046875
omnitree_1,1,8192,0.0097379684448242,0.0097379684448242,0.0097379684448242,1,0.0097379684448242,0.50341796875,0.50341796875,0.50341796875,0.50341796875
omnitree_1,1,16384,0.0068692564964294,0.0068692564964294,0.0068692564964294,1,0.0068692564964294,0.50274658203125,0.50274658203125,0.50274658203125,0.50274658203125
omnitree_1,1,32768,0.0048024654388427,0.0048024654388427,0.0048024654388427,1,0.0048024654388427,0.49407958984375,0.49407958984375,0.49407958984375,0.49407958984375
omnitree_1,2,16,0.0114760398864746,0.0114760398864746,0.0114760398864746,1,0.0114760398864746,0.0,0.0,0.0,0.0
omnitree_1,2,32,0.0115203261375427,0.0115203261375427,0.0115203261375427,1,0.0115203261375427,0.0,0.0,0.0,0.0
omnitree_1,2,64,0.0106392502784729,0.0106392502784729,0.0106392502784729,1,0.0106392502784729,0.09375,0.09375,0.09375,0.09375
omnitree_1,2,128,0.010663628578186,0.010663628578186,0.010663628578186,1,0.010663628578186,0.09375,0.09375,0.09375,0.09375
omnitree_1,2,256,0.0109146833419799,0.0109146833419799,0.0109146833419799,1,0.0109146833419799,0.08984375,0.08984375,0.08984375,0.08984375
omnitree_1,2,512,0.0093399882316589,0.0093399882316589,0.0093399882316589,1,0.0093399882316589,0.1875,0.1875,0.1875,0.1875
omnitree_1,2,1024,0.0079780220985412,0.0079780220985412,0.0079780220985412,1,0.0079780220985412,0.255859375,0.255859375,0.255859375,0.255859375
omnitree_1,2,2048,0.006384789943695,0.006384789943695,0.006384789943695,1,0.006384789943695,0.31396484375,0.31396484375,0.31396484375,0.31396484375
omnitree_1,2,4096,0.0050665140151977,0.0050665140151977,0.0050665140151977,1,0.0050665140151977,0.363037109375,0.363037109375,0.363037109375,0.363037109375
omnitree_1,2,8192,0.0039775967597961,0.0039775967597961,0.0039775967597961,1,0.0039775967597961,0.4088134765625,0.4088134765625,0.4088134765625,0.4088134765625
omnitree_1,2,16384,0.0033878087997436,0.0033878087997436,0.0033878087997436,1,0.0033878087997436,0.434326171875,0.434326171875,0.434326171875,0.434326171875
omnitree_1,2,32768,0.0025274753570556,0.0025274753570556,0.0025274753570556,1,0.0025274753570556,0.44677734375,0.44677734375,0.44677734375,0.44677734375
omnitree_1,53750,16,0.1156823635101318,0.1156823635101318,0.1156823635101318,1,0.1156823635101318,0.0,0.0,0.0,0.0
omnitree_1,53750,32,0.107418954372406,0.107418954372406,0.107418954372406,1,0.107418954372406,0.0,0.0,0.0,0.0
omnitree_1,53750,64,0.1124783158302307,0.1124783158302307,0.1124783158302307,1,0.1124783158302307,0.0,0.0,0.0,0.0
omnitree_1,53750,128,0.1209833621978759,0.1209833621978759,0.1209833621978759,1,0.1209833621978759,0.0,0.0,0.0,0.0
omnitree_1,53750,256,0.1231370568275451,0.1231370568275451,0.1231370568275451,1,0.1231370568275451,0.0,0.0,0.0,0.0
omnitree_1,53750,512,0.1188455820083618,0.1188455820083618,0.1188455820083618,1,0.1188455820083618,0.0,0.0,0.0,0.0
omnitree_1,53750,1024,0.1284652948379516,0.1284652948379516,0.1284652948379516,1,0.1284652948379516,0.0,0.0,0.0,0.0
omnitree_1,53750,2048,0.1122163534164428,0.1122163534164428,0.1122163534164428,1,0.1122163534164428,0.0048828125,0.0048828125,0.0048828125,0.0048828125
omnitree_1,53750,4096,0.1217094659805297,0.1217094659805297,0.1217094659805297,1,0.1217094659805297,0.01708984375,0.01708984375,0.01708984375,0.01708984375
omnitree_1,53750,8192,0.1220688819885253,0.1220688819885253,0.1220688819885253,1,0.1220688819885253,0.044677734375,0.044677734375,0.044677734375,0.044677734375
omnitree_1,53750,16384,0.1151195764541626,0.1151195764541626,0.1151195764541626,1,0.1151195764541626,0.13031005859375,0.13031005859375,0.13031005859375,0.13031005859375
omnitree_1,53750,32768,0.1117943525314331,0.1117943525314331,0.1117943525314331,1,0.1117943525314331,0.2030029296875,0.2030029296875,0.2030029296875,0.2030029296875
omnitree_1,99905,16,0.2075703740119934,0.2075703740119934,0.2075703740119934,1,0.2075703740119934,0.3125,0.3125,0.3125,0.3125
omnitree_1,99905,32,0.1594952940940857,0.1594952940940857,0.1594952940940857,1,0.1594952940940857,0.25,0.25,0.25,0.25
omnitree_1,99905,64,0.1447471976280212,0.1447471976280212,0.1447471976280212,1,0.1447471976280212,0.390625,0.390625,0.390625,0.390625
omnitree_1,99905,128,0.1244475841522216,0.1244475841522216,0.1244475841522216,1,0.1244475841522216,0.4921875,0.4921875,0.4921875,0.4921875
omnitree_1,99905,256,0.1138039231300354,0.1138039231300354,0.1138039231300354,1,0.1138039231300354,0.46875,0.46875,0.46875,0.46875
omnitree_1,99905,512,0.1106605529785156,0.1106605529785156,0.1106605529785156,1,0.1106605529785156,0.416015625,0.416015625,0.416015625,0.416015625
omnitree_1,99905,1024,0.1006560325622558,0.1006560325622558,0.1006560325622558,1,0.1006560325622558,0.3896484375,0.3896484375,0.3896484375,0.3896484375
omnitree_1,99905,2048,0.091267704963684,0.091267704963684,0.091267704963684,1,0.091267704963684,0.4462890625,0.4462890625,0.4462890625,0.4462890625
omnitree_1,99905,4096,0.0800605416297912,0.0800605416297912,0.0800605416297912,1,0.0800605416297912,0.45166015625,0.45166015625,0.45166015625,0.45166015625
omnitree_1,99905,8192,0.0722009539604187,0.0722009539604187,0.0722009539604187,1,0.0722009539604187,0.44140625,0.44140625,0.44140625,0.44140625
omnitree_1,99905,16384,0.0604468584060668,0.0604468584060668,0.0604468584060668,1,0.0604468584060668,0.451416015625,0.451416015625,0.451416015625,0.451416015625
omnitree_1,99905,32768,0.0504056215286254,0.0504056215286254,0.0504056215286254,1,0.0504056215286254,0.461761474609375,0.461761474609375,0.461761474609375,0.461761474609375
omnitree_1,100349,16,0.1082426309585571,0.1082426309585571,0.1082426309585571,1,0.1082426309585571,0.125,0.125,0.125,0.125
omnitree_1,100349,32,0.0977034568786621,0.0977034568786621,0.0977034568786621,1,0.0977034568786621,0.25,0.25,0.25,0.25
omnitree_1,100349,64,0.0793377757072448,0.0793377757072448,0.0793377757072448,1,0.0793377757072448,0.28125,0.28125,0.28125,0.28125
omnitree_1,100349,128,0.0618020892143249,0.0618020892143249,0.0618020892143249,1,0.0618020892143249,0.359375,0.359375,0.359375,0.359375
omnitree_1,100349,256,0.0567283034324646,0.0567283034324646,0.0567283034324646,1,0.0567283034324646,0.3828125,0.3828125,0.3828125,0.3828125
omnitree_1,100349,512,0.0424158573150634,0.0424158573150634,0.0424158573150634,1,0.0424158573150634,0.41015625,0.41015625,0.41015625,0.41015625
omnitree_1,100349,1024,0.0350034832954406,0.0350034832954406,0.0350034832954406,1,0.0350034832954406,0.4150390625,0.4150390625,0.4150390625,0.4150390625
omnitree_1,100349,2048,0.0290026068687438,0.0290026068687438,0.0290026068687438,1,0.0290026068687438,0.43115234375,0.43115234375,0.43115234375,0.43115234375
omnitree_1,100349,4096,0.0233322978019714,0.0233322978019714,0.0233322978019714,1,0.0233322978019714,0.444091796875,0.444091796875,0.444091796875,0.444091796875
omnitree_1,100349,8192,0.0189230442047119,0.0189230442047119,0.0189230442047119,1,0.0189230442047119,0.44677734375,0.44677734375,0.44677734375,0.44677734375
omnitree_1,100349,16384,0.0153440237045288,0.0153440237045288,0.0153440237045288,1,0.0153440237045288,0.4525146484375,0.4525146484375,0.4525146484375,0.4525146484375
omnitree_1,100349,32768,0.0119860172271728,0.0119860172271728,0.0119860172271728,1,0.0119860172271728,0.462890625,0.462890625,0.462890625,0.462890625
omnitree_1,187279,16,0.3419357538223266,0.3419357538223266,0.3419357538223266,1,0.3419357538223266,0.125,0.125,0.125,0.125
omnitree_1,187279,32,0.2927747368812561,0.2927747368812561,0.2927747368812561,1,0.2927747368812561,0.34375,0.34375,0.34375,0.34375
omnitree_1,187279,64,0.301194429397583,0.301194429397583,0.301194429397583,1,0.301194429397583,0.25,0.25,0.25,0.25
omnitree_1,187279,128,0.2587144374847412,0.2587144374847412,0.2587144374847412,1,0.2587144374847412,0.4140625,0.4140625,0.4140625,0.4140625
omnitree_1,187279,256,0.1954957842826843,0.1954957842826843,0.1954957842826843,1,0.1954957842826843,0.49609375,0.49609375,0.49609375,0.49609375
omnitree_1,187279,512,0.1442402005195617,0.1442402005195617,0.1442402005195617,1,0.1442402005195617,0.51171875,0.51171875,0.51171875,0.51171875
omnitree_1,187279,1024,0.1134138107299804,0.1134138107299804,0.1134138107299804,1,0.1134138107299804,0.5009765625,0.5009765625,0.5009765625,0.5009765625
omnitree_1,187279,2048,0.0841681957244873,0.0841681957244873,0.0841681957244873,1,0.0841681957244873,0.51025390625,0.51025390625,0.51025390625,0.51025390625
omnitree_1,187279,4096,0.06955087184906,0.06955087184906,0.06955087184906,1,0.06955087184906,0.505859375,0.505859375,0.505859375,0.505859375
omnitree_1,187279,8192,0.0525166988372802,0.0525166988372802,0.0525166988372802,1,0.0525166988372802,0.5118408203125,0.5118408203125,0.5118408203125,0.5118408203125
omnitree_1,187279,16384,0.0396696925163269,0.0396696925163269,0.0396696925163269,1,0.0396696925163269,0.5042724609375,0.5042724609375,0.5042724609375,0.5042724609375
omnitree_1,187279,32768,0.0315663814544677,0.0315663814544677,0.0315663814544677,1,0.0315663814544677,0.505218505859375,0.505218505859375,0.505218505859375,0.505218505859375

